GeckoGraph: A Visual Language for Polymorphic Types

Polymorphic types are an important feature in most strongly typed programming languages. They allow functions to be written in a way that can be used with different data types, while still enforcing the relationship and constraints between the values. However, programmers often find polymorphic types difficult to use and understand and tend to reason using concrete types. We propose GeckoGraph, a graphical notation for types. GeckoGraph aims to accompany traditional text-based type notation and to make reading, understanding, and comparing types easier. We conducted a large-scale human study using GeckoGraph compared to text-based type notation. To our knowledge, this is the largest controlled user study on functional programming ever conducted. The results of the study show that GeckoGraph helps improve programmers' ability to succeed in the programming tasks we designed, especially for novice programmers.

==> data/feedback.csv <==
user_id,How many years have you been programming in Haskell?,How intuitive do you find the GeckoGraph?,How helpful do you find the GeckoGraph in finding the solutions during the game?,Do you find the GeckoGraph distracting?,Please elaborate where possible on your reasons for selecting your answers for the last 3 questions.,Do you have any suggestions on potential use cases of the GeckoGraph?,experience
461bfc1b262451aa9a7a7a126842be27,0,5,2,4,,,beginner
ccd5427521b094cdc77d7c62927f96fd,2,3,1,1,"The diagrams were a bit too dense to be easy to parse, and I'm used enough to Haskell's type notation that it's just easier to read the types directly instead of using the diagrams, so the cost/benefit wasn't really there.","Not really, sorry (again).",familiar
d810a76765b7d5ad090b1062d93d30f3,3,6,5,2,"It's similar enough to traditional types that it is intuitive.
Sometimes the individually coloured type variables make it easier to see the ""action"" of a function
They are easy enough to ignore",It could be added as an option to documentation/type hints in IDEs,knowledgeable
d04b4c741ad694ad3c336fa6aa0a51a7,4,6,6,2,,,expert
34ab4de6b89147afe2170a0a248aae25,17,5,2,3,"I have so much experience with traditional type signatures that their meaning was instantly available to me. The gecko graphs didn't seem to make anything significantly easier to parse, so I mostly ignored them. They were slightly distracting in that they took up enough vertical space that I had to scroll to see all the signatures in some puzzles, where I probably wouldn't have if I had only had the type signatures.",,expert
28e4223dd0a0145a83e7a8d852576769,2,4,4,1,"I am familiar with Haskell so I barely looked at the GeckoGraph and I cannot evaluate it. Since I must assign a number I have set it to a neutral 4.
If the game gave me the GeckoGraph but no Haskell type signatures, that might be interesting to try.",,familiar
430d6e37cb18e6f265969b98f68aa6a4,3,5,5,1,"The user interface lacks expected essentials, like the ability to close alerts or use keyboard to press the only button.

I'm used to reading types and they're quite simple here, otherwise I might give a 6 in helpfulness.

I hesitated between 1 and 2. It's a tiny bit distracting when things are clear without it, in simple cases (many were). But I'm also used to having redundant information presented in documentation. That should be expected by others too. Reading documentation is an essential skill. And it's better to have to omit something you don't need (but maybe others do, and even you under different circumstances) than for something to be missing (common in poorly documented products).","For now, just educational. But if it becomes able to handle more stuff (I've already mentioned polymorphism), gets better look (it's already prettier than most of similar research stuff, has its nice style, but still too bulky to include in an IDE) and feel (UX in general), I can imagine it helping in professional development.",knowledgeable
571ad98d2249a4842f7350843005a31b,1,3,1,4,"While I initially thought the gecko graph was well designed, as I got to the harder problems I found myself completely ignoring them and just focusing on the written type signatures. Levels without the gecko graphs were cleaner and I could focus easier.","For doing in depth explanations of elaborate types, and how these types combine/work together. Perhaps monads or other infamous types.",familiar
e7466b645a6b570a81e96aa83d4d228f,5,7,5,1,,,knowledgeable
9556d7286acb1244ced99522e717f68a,0,7,5,2,"GeckoGraph helped me to see what I was working with, it was all the more helpful since I knew nothing about Haskell prior to playing the game. Though it is less compact than pure text thus a bit distracting as it was a bit harder to focus on the text with colorful visuals. I would have enjoyed a toggle option to process my text as GeckoGraph or to remove it to focus on synthax",,beginner
9784b6b5360f38fc98aa668c8d8117a3,5,6,3,6,"Its obvious what the geckograph meant, and it was useful to check if the final type was correct but it wasn't really helpful for figuring out which function to apply next. It was quite distracting in the right-hand panel because it increased the space between each function a lot, so I couldn't easily see two type signatures right next to each other",Could be cool for a functional programming version of Scratch,knowledgeable
5f5e64cf8f9cd1aca85ad8db8213ac1d,1,4,2,5,"I'm more used to figuring out what a function does based only on its type, and visualizing that type does not seem to add much to my understanding, at least now that I'm starting out with the language (I previously put 1 year because I started around February).","Maybe educational teaching for earlier grade classes, for introducing functional programming and Haskell to people who're starting with ""classic"" imperative languages and will probably not see a pure functional for some years yet (as my case was, with 5+ years before really understanding what functional programming can mean).",knowledgeable
5ea2f10dec21a9378c2ef3ff83c27e60,2,6,2,5,I don't feel like the GeckoGraph provided any extra visual intuition on what was meant by the text-based type signature.,It seems helpful earlier on when first understanding 1) all Haskell functions are curried and 2) higher-order functions.,familiar
a85dc5f8bb91acc99c89c0ed0883a248,3,6,7,1,,,familiar
a15bae08ec8fcf0077c4f69419e583fd,4,5,2,3,"I've been programming off and on with Haskell for several years, and I'm fairly comfortable reading Haskell type signatures. Since all levels had normal Haskell function signatures, and only every other level had the GeckoGraph signatures, looking only at the normal Haskell signatures felt more consistent and comfortable. However, the color coding of type variables did help me see (in at least a couple of the exercises) how the given functions were permuting type variables at a more cursory glance than normal Haskell type signatures.",I think there's plenty of room to explore program representations other than text. I can see a use case for a tool which produces GeckoGraph type signatures from a given Haskell module.,familiar
319c7c8624509e3480b8bc307052552f,15,3,5,3,,,familiar
4a4182471eab00f6c049de0c1d201828,9,2,1,3,"As mentioned above, I've been coding in Haskell for 9 or 10 years now. I'm used to reading type signatures, so the plain-text type signatures are much easier for me to read than the visualization of the types.",,knowledgeable
77894b9af261533583752d17ec74e7d7,12,5,1,3,"I simply have the experience to read Haskell types fluently. While the tree-structure representation is simple and a straightforward translation, it’s more work for me to decipher than the actual Haskell syntax, so I largely ignored it. It wasn’t that difficult to ignore but it did take up space and break up the information I actually wanted to look at a bit.",,knowledgeable
d262f2b7ad8fdb2b7ca148c44073a378,2,5,6,2,,,familiar
72f6aa6e9f54df59ed39875c22b90b02,0,4,1,7,"I'm more used to real Haskell type definitions, which just has less of a visual footprint + no colors and so on. So I tried not look at it because of the cognitve load. For how intuitive it is, I didn't find GeckoGraph ideal for ->, and the constructor for tuples tripped me up the first times I first saw it, but I understood it eventually. ","Maybe for teaching holes? You create the type signature and from that Haskell gives you a possible implementation or something like that. In my opinion, it looks like something that is way better to interact with (like the programming language ""Scratch""[0]) than to see/decode.

[0]: https://en.wikipedia.org/wiki/Scratch_(programming_language)",beginner
b89d64c022283f0503cae14ed6bc91ca,1,6,3,3,"i could understand the standard text based way of showing types just as well as the GeckoGraph, but the GeckoGraph is easy to understand and i dont see any problems with it",,familiar
95680b0ee2e51ab6a84d616db8d9a375,3,5,6,3,,,knowledgeable
21566d006a72c17c365218d8bc448f58,5,4,1,1,"The GeckoGraphs were easy to understand, but grokking the signature took far less time since I'm already so used to it. As a result I kind of ignored them, meaning they neither helped nor got in the way.",,knowledgeable
9efb5a555b981e798b7851a0a7bbc099,17,7,3,2,"I've had a fair bit of experience working with Haskell, so I mostly just needed the time to read the type signatures on the right. The pictorial bits were cute, but didn't aid me much.",,expert
505b17e55d1085470aa412ceddd852df,1,5,2,4,"I think about types more algebraically in my head than visually.
It's looks like a nice tool for beginners to visualize where each type fits inside a type constructor, and where each type goes where in a function.
However, it's like asking ""what's 15 / 3?"", drawing 15 things, grouping them in groups of 3 and count the number of groups to find the answer. It's nice when you're learning division, but after you get the intuition behind it, you don't need the visualization to think about division anymore.","When studying, I find very helpful to have 2 or more ways to explain/visualize the concepts, and compare how the relation between these.
I think GeckoGraph can be a nice tool for when you're learning concepts of functional programming, especially if it could show functions applications happening as animations.",familiar
26180c800fdb41341864107127483db2,6,7,7,5,"Really nice visual tool for seeing and manipulating type structures at a glance, though my solutions were probably on the inelegant side of things (I barely touch Haskell). If I have complaints, I think it renders a little on the large size relative to the code I'm actually working with, and the colours could use some tweaks.","In my vim, I don't know how but make it happen",familiar
46892d003851d622dd9ae31749bc0a8b,1,4,6,5,"It was sometimes helpful to parse shorter functions, but often the textual form and the code itself were easier to parse when things got long.",,familiar
9f081485b0c3b926287beca6caf9bec7,5,1,1,5,Arrows much more intuitive than GeckoGraph. Possible some combination of arrows and boxes would be more helpful. ,,knowledgeable
216bc316d220a95669af88e460af7838,10,3,1,1,"The restrictions just allow you to write the following

let a = a in a",,knowledgeable
2841f32606cad750a81b715e70ec5aa9,0,6,1,4,"I'm fairly familiar with functional programming / type theory and find the textual type definitions clear and intuitive. While I do understand what the GeckoGraphs are trying to tell me, they don't give me any new information or make the types any clearer. Since I'm unfamiliar with them, it would have taken longer to get the same information from them. I just ignored them completely and went purely based off the text.",,familiar
d2e960e8a4a76ce3be0b53b2737740eb,3,4,6,2,,,familiar
ac287905e60629831c0479d21349b408,0,3,2,1,"I do not have much intuitive understanding of haskell or its type system which made the graph hard to relate to the types at a glance, so I ignored them mainly. I feel like it may make types easier to read if I had more experience with the type system",None,beginner
421470777f4e04c44fda75466d08a74b,1,5,3,3,I found the written type signature much more familiar so my eyes would gravitate towards it rather than trying to parse the GeckoGraph.,"I could imagine a visual functional programming interface like scratch for learning, where you could drag these blocks around. I think I'd play a game that uses it. Perhaps it would also be good for documentation for non-coder users, although I'm unsure if a type signature would be helpful in that instance.",familiar
064792464d951661e97f9033850caddc,8,4,4,4,"The test was unfair.  When using GeckoGraph I was shown the types of partial solutions.  When using text types I was not shown the types of partial solutions. Seems like the big advantage was being shown the partial solution types. Not from having a graphical representation of types.

The text types where also hindered by the non-informative names.

ab : a -> b
bc : b -> c

is more intuitive than

f1 : a -> b
f2 :  b -> c","Graphical types really lend themselves to coding using drag and drop.  If you fixed the color matching like above, then coding becomes lining up the colors of functions using the mouse.",expert
79ff42d10a47d9ba0cca9853fb30b8b8,1,3,2,4,"Im used to looking at haskell type signature, but I learned about Geckograph 5 minutes ago. It takes me much less mental effort to reason using the former.  ",I think it would be useful for beginers. ,familiar
ad7843387268243da823336f4605ea55,0,5,6,1,,It would primarily be a learning tool -- situations where types get extreme are also situations where domain-oriented worded documentation is necessary and far more effective.,familiar
146fe08f742f1487abe9681eba1d6ed1,5,3,3,2,I guess I've just gotten used to Haskell notation alone. ,I probably need to take the test again and pay more attention to this GeckoGraph,knowledgeable
18524987c371cf0a209a4f898e017732,5,2,5,3,It was way easier to check my solution had the right type but I didn't really use it to solve it.,,knowledgeable
26b86c14c95b99ed55d7b348521a6610,15,5,2,1,I didn't use the GeckoGraph to solve the problems. I just worked directly with the type signatures.,,expert
327659000d76a023090acb4b83f3bc8d,3,3,1,5,"The visual structure of the geckograph has the same information as a type signature, which I am already familiar with, it just has extra noise. I don't see the point of the colors there, hence it said it is distracting, but not distracting enough to stop me from using the signatures to come up with the answers.","If improved, it could be used for understanding mechanized proofs from theorem provers like coq and isabelle. ",expert
1045223434add684fc5f8c1bd8610787,2,5,1,5,"Well, the distraction was mainly that the real-time updating felt like cheating. So maybe you could judge it as a success. I am not a very visual thinker, and visual aids feel very weird to use. It is only the real time updating that made the GeckoGraph feel useful. Maybe I'd use it in programming, but honestly if it runs on compile I feel like it'd be around as useful as the normal type checker on Haskell. But again, more visual thinkers might find it super useful, and the puzzles weren't quite hard enough to warrant such extra help.",Not really. I will try to make up for being a poor test subjects by sharing with friends who aren't as much into functional programming.,knowledgeable
1e4197aa5d3c8f973ed87ef1d1e78b9a,2,3,3,2,"As someone who primarily writes code in other languages, it's often more natural for me to think of ""function with multiple arguments"" as opposed to ""curried function"" in many use cases. Haskell's notation generally affords this mental shortcut more easily than the GeckoGraph visualization.",,familiar
8dfe4e8baa2e9c1129210d819dd64550,10,2,1,5,"Perhaps it is just a matter of experience, but I find text-based syntax easier to parse than the diagrams. The GeckoGraph diagrams also take more space than the text-based type signatures, so in some puzzles I could not keep all signatures on the screen at the same time. Also, I am red-green color-blind, so I am averse to color-based aids.","Perhaps GeckoGraph could be useful for introducing beginners and/or younger individuals to statically-typed functional programming. There is something very appealing about reasoning about types as ""blocks that fit together"". For me personally, it's just that this is already how I think about text-based types.",expert
6e4b1658f6aa5f2d1167c9411d801baa,2,6,5,2,"The graph certainly helped me out in the earlier problems in determining certain portions. However, one of the more annoying parts was that I honestly wanted to only focus on the result of the function, rather than the entire function type (so remove any explicit parameters).

Additionally, for intermediate results I had to resort to stuff like putting everything in scope into tuples.",,knowledgeable
322c12b3c3a069076fc1c4ab3f98d536,2,5,6,3,"I think Gecko Graph is helpful when it comes to understanding what is happening. But then I was more focused on getting it right, it took me a bit away from the original problem. ",Might be helpful to lower the entry barrier of Haskell. ,familiar
4e07e63b447eb383e58f8c9014d7fd0d,6,4,4,4,"I didn't think it added any information that the type didn't already give, but it may be because I'm already used to reading types.",I'd like to see how well it works for teaching beginners.,knowledgeable
f0bd0aa87509b9c117e5d91992f83a4c,4,5,1,2,,,knowledgeable
53d0fe3de451b6f9de6e3d130f1835a1,1,5,3,7,"I have not yet built the skills to quickly spot patterns in GeckoGraph - however i have gotten rather good to spot patterns in normal type notation. A singular GeckoGraph is easy to understand and read, however if there are too many of them its just chaos. I found myself often looking at the GeckoGraph on the left hand side - looking at ""what i just built"" but they annoyed me when trying to spot patterns on the right hand side.",If improved and made easier to read - less sensory overload - then it could be a good tool to teach. ,knowledgeable
bc406fb6fb8b65b84a690f3112dd003d,1,7,7,1,"I think the GeckoGraph is very intuitive, it is easy to see what types stuff are and even for complicated signatures like `f :: (a → b) → (c → d) → a → d` are much easier to understand by the GeckoGraph than by trying to parse all parenthesis and understand the types from the signature. It is clear that (a → b) is an argument by glancing at the GeckoGraph but it is much harder to clearly understand that it is by the type signature. `f :: (a → b) → c` and `f :: a → b → c` looks similar in text-form but GeckoGraph points out the difference clearly.","It would be super cool if it could be used as an alternative representation for type errors and such in the terminal, since it is much easier to understand than the actual types (especially for complicated types)",familiar
464e3d89eb468e42208f0cd8b7a22aa4,6,7,5,2,GeckoGraph is quite intuitive to see the permutations of arguments. Also to see how to produce and consume arguments. ,"I wonder If you can create some kind of animation of the building blocks. So when having a type error, you can see how they collide.",knowledgeable
11e5d83fd7a062134e7dff7d55964c65,25,2,1,4,,,knowledgeable
6e02d1f919cfe3f2a8e1a4985b5f8dc7,2,7,6,1,,,familiar
d130738f0c465a997be4732758bfc698,0,5,6,1,"Very useful for showing hierarchies, but not a fan of the way function types are displayed. Still showing the original text meant even if the graph was difficult to read, types were still understandable.",,familiar
073b904594732b58954d9040484f000d,12,6,1,1,I'm used to reading the type signatures. I guess that GeckoGraph is better for learning types.,"Visualize if some components of the diagram are the same. That includes the type variables, but also the larger components like (a -> b).",expert
1a6ca6e2899dbe9923e2cdb66c19869b,0,6,5,1,gecko graphs are cool.,visualizing types in haskel,expert
5ec2de8d67d1cb04f3628a386510e9b4,22,6,2,1,"GeckGraph is nice and intuitive, but for the puzzles, you need to understand how functions compose, and I personally don't feel that GeckGraph makes that much easier than just having the normal signatures.","No, sorry.",expert
371527c54037c622a5e89a00b4ca3062,3,5,2,1,I find type signatures easier to read than diagrams,,knowledgeable
fe9d0246ddc01af5ec4f3e869e5015d2,0,6,7,1,,,beginner
550e23e2d581824b6bff5824d037ac77,10,4,3,1,,,expert
5d49ab9d182408b2dd08cadfbebb40c9,0,5,3,2,,,familiar
6dc38c865477d53d7ba6cc73f911c97b,0.5,3,2,3,,,beginner
8318c43a9e3954fa71dc933291c2a292,1,7,7,1,,,beginner
6a057403f7429f843b2a1293b8ca2384,14,6,3,1,"I'm very comfortable with regular old type signatures.  GeckoGraph did not distract, but it didn't add much for me either.",Education!,expert
d7459a69ce731fa2842474ef808620e9,2,3,1,3,"Used to types, not used to the graph",,knowledgeable
6b4509c69a94ac85a4e90ada8e773dc0,0,5,2,3,"For me, the GeckoGraph didn't do much to illuminate the mechanics much more than simply looking at the function signatures",n/a,beginner
eca0081575fd97674f89df6dde4d2c41,3,2,1,3,,,knowledgeable
acdaa82e7aa11bbdf168c17a2cb9e933,20,6,5,5,"The types in the tasks weren't really that difficult to read just as is for an experienced Haskell developer. When it was available I did look at it to see it visually match with the target type. It was quick for that purpose. But I didn't really use it to try to think of interim types. The types in the tests were pretty simple to me and I was left wondering how it'd work with more complex cases.
It annoyed me a bit that the z variable was fixed in the tasks. I would have removed it when possible to make pointless code just because.","Editor plugin, but that's kind of obvious to say.
Showing the GeckoGraph of a line of code seems a bit limited to me, I don't know if it could offer a new view to designing the types itself? Maybe I could find more use for it to visualize type definitions directly instead of code.",expert
10e6dee20c68d65b1a843a8f6e0216d7,4,5,5,4,"Could sometimes make it difficult to understand what a function was doing, but made it easier to see what types were being returned",Could potentially be used in teaching haskell to explain function type signatures,familiar
5b712cfc1eecdea7920751b0d8e5672d,2,7,7,1,,,beginner
1ee12e3bd9f7c8c2df54139d4c14d2c8,10,5,4,4,I only see the type. I didn't look Gecko Graph because I am familiar with Haskell type signature. ,I am interested in  how look like Gecko Graph in more complicated program (like production code).,knowledgeable
bef3912cbba62ec1424aa383e232f938,5,5,2,6,"the mapping between the type description and the Gecko Graph is obvious, but it just adds a lot of visual noise",,familiar
7f27fffeb573a79b238468b9c577e037,2,7,7,1,,,beginner
89de51742f83639ec768fa12ca85bc15,0,3,3,2,,,beginner
543d646b12818163ab15c22ff6d59ea6,0.3,5,5,3,"It seems like it would be helpful, but in the end I found myself relying more on just reading the text. Likely because I have habit of that and still haven't internalize GeckGraph.",,beginner
a7c22af0436e5d6bf72f6f8511fb54e7,3,5,3,2,"I liked the aesthetics of the GeckoGraphs but since I was familiar with Haskell type signatures in my own right, I did not find myself referring to them for logical help while solving the puzzles. I think it is possible that if I did not have a Haskell background these graphs could have been useful",I think it would be cool if there were unique shapes carved out of each gecko graph corresponding with it's associated type signature such that an f :: a -> b gecko graph could fit into a x :: a graph and somehow turn into the shape of a y :: b graph,knowledgeable
02170d9bf2bcd785678659fa73acd4ef,4,7,7,2,,,knowledgeable
149efbe68c91ab4e3fef326ad8bf2e62,0,5,4,2,,,beginner
ddf4799b5bd94cb25852bd3c5ea90ff8,0.5,6,3,1,"GeckoGraph looks nice and easy to grasp. It's easier to read than plaintext in some cases, but usually in more elaborate situations plaintext is easier to parse. Maybe it's just a matter of habit. When I don't use GeckoGraph, it's not distracting at all. It's not jumping at you, it's just here for when you need it","Literature on Haskell using GeckoGraph would be nice to see, I guess. Like online tutorials and books and such. IDK if IDE integration would work well in real-world project.",familiar
d415b33513c8b7bf0f289cee5c7fb1c6,5,4,1,2,,,familiar
c17a74041a41e05ff885fb998342d99f,1,6,2,1,,,beginner
cfe8b4a6d8f0be1f5be9bc233ec3014b,1,6,5,2,,,familiar
3e579b3dfd237f7e71ff8baf1ada8cb9,1,5,1,4,"I am already used to Haskell-Style type signatures in text form. Maybe the graphics could be useful for someone less familiar with them, I just didn't need them. I found them somewhat distracting because they were so colorful. It makes sense for them to have distinct colors, but at least give an option to hide them.",For students new to programming (or possibly just new to programming in Haskell) to become more familiar with the idea of types and type signatures.,familiar
b03c366058de266ae33ff0a357f270af,1,5,5,3,,,familiar
f6fd39c8acc5e6c9c2604c3b37105361,2,5,5,3,"I feel like I could do the problems without the GeckoGraph, but having a visualization could be nice if I didn't know Haskell at all. However, the graph conveys the same information as the text representation of the type - so I'm not sure if it helps much.",,knowledgeable
c951cf97420874a430c0fca9973ecc3e,2,7,7,2,,,familiar
74d5d787eee0b327feff4f56f8c9f86b,0,2,1,5,It's much easier and cleaner to read the type signature. It might be that I'm not a visual person.,Something like a visual programming language for teaching purposes? Something like shapes instead of types to help students get an intuition for types in composition?,familiar
bed37f7ea656e6c8ef1cf8d5aafaba83,12,6,6,2,,,knowledgeable
8ff97c883cb6dab63f56ece5d0ecf779,0,5,5,2,Curried functions were not quite clear. The nested representation makes the type relations more visible,It might simplify complex type relationships,beginner
5d70cfb7d4e794ab497df440d82b5591,0,5,2,3,"The GeckoGraph made sense but I didn't find it particularly useful.  I didn't make use of it very much, but it didn't bother me.",,beginner
c3440f6a92159fb02ed78760c374ac6c,17,3,5,5,"I didn't find the GeckoGraph useful for the ""big picture"", and it was slightly visually noisy next to the displayed type. However, I did use it for the ""small picture"". For example, in the later puzzles where you had to cycle types a lot, having identified the need to cycle I was using the GeckoGraph to check I'd cycled correctly rather than the displayed type.",,knowledgeable
044270f5b1ec09e883f4f1542b78e7ad,2,7,1,2,"IMHO, default text notation for types is already great :)","Maybe they would be useful for education. Gecko's notation for function arrow kind of looks like conveyor belt, higher kinded types like containers. Maybe this could be used in a Factorio-like game?",familiar
eb95e06455965d31bf37d68b50fec78a,0,5,2,5,I find it easier to interpret the type signature,,familiar
159d9719523cb36a3b9a41a95b88d4ed,6,4,1,1,,,knowledgeable
f8a0ece59461a0dc7bbd711ad2703800,0.2,5,4,5,"it is helpful when you understand that you got function output (for the next one) on the right of the -> block
It is distracting from the text. Sometimes visuals helped to understand what this is doing (esp. with permutations), but you can read that too

actualy, current answer signature was kind of easier to understand with text i think

the <*> and <$> -- (i don't know them very well) -- very confusing but maybe confusing in normal text form as well? i think text form is better there, and geckograph distracted
","probably for haskell (I am not invested, I don't know when i would use it)
teaching lambda calculus?
developing calculations based on type matching (idk if it is turing complete in haskell and stuff)

psychology and cognitive studies -- for sure",familiar
a36f2dd16dbb851ea6d385122fd57014,3,6,5,2,"It visualizes the different variables with different colors, which is good for distinction. However the larger the types are the more overwhelming it is.","Teaching new people, quick overview on hoogle, visualizing the type of your own functions.",knowledgeable
d497b0fc285ce52898596505f1eef8ec,0,1,1,7,I am aphantasic - these kinds of diagrams are entirely useless to me and serve only as visual noise.,Sadly no.,beginner
f313f00a1428e5b910fe37bc72e19260,2,6,3,1,"Don't really know, I got a feeling for the game mechanics and just went with it. I was definitely looking at the Gecko-style outputs, but I don't think they changed my strategy (see below).","I think they are nice, but don't know whether they would add much to everyday Haskell, where I am often very familiar with the types of functions.

I can see how they could add a bit of value when I deal with stuff I am less familiar with, for example when I deal with some GHC error messages.",knowledgeable
181ad1efd980fcdc1cd7bdc9e0379efe,1,3,2,2,,,knowledgeable
1f59b00f7bb0f2a1cd2e1d85e02b90da,4,6,2,2,,,familiar
74fadbe787d232491016e6d79f31ba75,0,6,6,2,helped visualize the functions better,definitely education,beginner
e38d9c2cfe3c9dc8a928fb9f0aa58b23,0,3,3,1,Just moving backwards from the result to find the right sequence of functions,"Color is not that useful, as some argument ""b"" can be changed into ""a"" by another function. It was unclear in my experience when the ""a"" meant ""arguement must be of type a"" vs. ""this is just a placeholder for argument which we named a"". Maybe I misundertood, though. I definitely need to learn properly Haskell.",beginner
d60e97fb52c8996a18ae677dc829de63,4,3,1,3,,,familiar
dc1243637b1a657fb6fa1d10b5c617a8,0,5,2,4,,,beginner
25bc2ebc1cd6e2429e8fa2ee40a27869,0,6,3,1,"Looking at the signatures is confusing in general because you need to mentally swap letters based on the shape of the input. The `c` in the type of my current value is taking the place of the `a` in the function I'm using. So the puzzle I'm solving must be solved at a level of abstraction that the signature doesn't natively provide. GeckoGraph doesn't really help in that regard. 

What it helps with it to see a relationship like ""Oh, this functions rotates the letters to the left,"" but naming the functions does more in that regard. I could see right away that fmap does for Zero what map does for lists in JavaScript (Why not call it zmap though? Or just call it map as ""the type being mapped over"" is clear from context) ",,beginner
e43a150ca25e1ee975afdefa23805574,5,7,7,1,,,expert
d1bea492a5a920685c1d80eecafdb058,0,3,6,3,"I've never used Haskell before, but I think GeckoGraph is ok at conveying what each function is doing. However, when a function is converted to a different function, it was a bit hard for me to tell what was going on. Either way, it made it much easier than just having text.","I think it could be useful for visualizing Haskell, but then again I've never actually coded in it.",beginner
7a8cc7d3147a63df69e37594bf946891,7,6,3,1,"I think the idea of the GeckoGraph is quite interesting, but due to my experience in Haskell, I feel like I have an easier time looking at the type signatures than matching the colours and boxes.","GeckoGraphs seem to help to visualise how functions compose, and the effect of applying a function.
Thus, I can imagine it helps to teach functional programming concepts to pupils that are visual learners. I am doubtful they simplify teaching in all scenarios, but in a good course, it is sensible to have multiple ways to study a subject.",expert
a76c8b31584d6e2cb7db24330117ba31,1,7,6,2,,,beginner
339aea35764e6d2ecf30971aebbc4508,2,5,2,1,I'm just not sure whether the GeckoGraph is helping. Maybe it is helping in an unconscious way.,,familiar
7b7d03da09f666bbf1df4590b35eb785,0,4,4,1,,,beginner
cdb44bcc4405b78953115687cdedfdba,0,4,3,5,I'm familiar enough with the regular notation (something like (a -> b) -> f a -> f b)  to find that easy enough to read.,,beginner
8354f7811dd01e64e50f7a93bc9496a3,0,4,1,1,"Well, I just barely used the GeckoGraph, and just went with the direction of the arrows in each function. (I am not a Haskell programmer, and am actually just a mathematician that really likes category theory)",,beginner
afed2713d40ac49d316efe1e0c4d9c20,2,6,1,3,"I'm familiar with Haskell type notation, so understanding it was quicker than understanding GeckoGraph. Also since GeckoGraph takes up more vertical space than just types I found it a bit distracting.",An animated version that visualizes composition might be interesting,knowledgeable
b98e47c156d5fd3f9c5995b8b055457e,4,6,6,1,I just thought of composing different functions again and again until i saw a pattern that i liked.,,familiar
83da8892760572ef7c93ab8b61c673e9,13,7,3,2,"Both the signature and the graph are comprehensible, but I just concentracted on the signatures, because I'm already familiar with them and because they are more compact.",,expert
2d2c7b0904b9fb9ef8efe96314d80d36,0,6,4,1,"very direct mapping of lambda calculus, might be a bit quicker to read than text",,familiar
1965359c4ff9eb76f437c4841e8f3f9d,20,4,1,4,I did not attempt the last question.,,expert
288207543a17160976505dab3d531274,9,4,1,1,It is quicker for me to look at the type signatures since it is what I am used to.,"I can see a use case for people with no experience with type signatures and algebraic datatypes. The graph might help them understand what is meant and increase their interest when looking at ""dry"" type theory.

So I can see it's use in presentations or learning material, but not really when programming itself.",expert
1a964a7c27b11d7ce3facdc46ce46c67,1,1,2,6,"It is nice to have a real time solution update, but the rest of the UI did not add anything meaningful. The visual representations for functions are not helpful, as they do not add anything to the syntax they are trying to visualize. They try to convey the same message but visually they are harder to read then the text.","I don't understand what this tool is trying to achieve. It just shows the type in a convoluted way and shows the GHC output. The puzzles are dull and not insightful, so I would not even recommend it to someone as a teaching device. Sorry for the negativity.",familiar
a8146355ea3ff6c43db23fdeadded370,23,1,1,7,"GeckoGraph doesn't show me anything at all.  It is nothing but visual clutter, and with all the colors, it is extremely distracting.  With textual types, I can substitute variable names on paper, with GeckoGraph, I can't do anything.",Doorstop.  Paperweight.  Modern art.,expert
35b6f5c8043d3967a39351175cbee6cc,4,5,3,1,"I just fiddled with the answer and looked at the box that told me the type of the result until I got the right thing. The graphic didn't help me at all, perhaps because I'm just more used to juggling a's, b's, and c's in my head.","Sorry; as stated in the previous answer, I ignored them entirely, in favor of looking at the box that told me the resulting type of the function as i cobbled it together. That functionality, which was seemingly ancillary to this whole project, I found to be really compelling, however.

Thanks for inviting participation in this, though; I had fun, even if I didn't contribute usefully to your results, i'm afraid.

I should mention that I cheated on problem no. 6, i think it was, and used parentheses, which it turned out were allowed, when i couldn't produce the answer otherwise, although i didn't go back afterwards and verify i couldn't have done differently.",knowledgeable
818b26af8d265ea26b6d6c6ab0592217,1,5,4,4,I'm just used to looking at type signatures all the time so to me it's more natural to look at those instead. I think it looked very nice though.,It would be a good tool for beginners to learn how type signatures in Haskell.,expert
1348b759214c0626b8ff55c354b2ccf8,0,4,6,3,,,familiar
5318315a6cba60dc3f0835927010b3c3,3,2,1,5,"I did not use the GeckoGraph, and I find it clutters the screen.",,familiar
1fe37adb082ae932a448f5a8be2327f0,2,6,6,5,,,knowledgeable
9e7dbd54cfd0de0ec59b50947765b5bd,10,3,6,3,,,familiar
1efec9c9817cb54886025b9d86ed2d6b,1,6,3,1,"The graph was very much as you'd expect from a visual representation of a container. But I don't think of functions as containers like that so it clashes a tiny bit. I'm not sure how exactly I would visually represent a function ... maybe vertical displacement/alignment rather than ""[>>> input output]"" but that's just speculation since it would most likely take up more space and just end up being annoying.

It was a tiny bit helpful when I could ignore the input halves (i.e. when they were all mostly the same `Zero a ->`) and just look at the output side to see what I am working with. Like laying out puzzle pieces. The issue isn't really on the graph but rather the nature of the problems. It was a bit easier to reason on just Haskell text honestly. Arrow notation isn't That complicated and the functions weren't intractably large or full of parentheses where grouping turning into a visual would be genuinely helpful.

They definitely weren't distracting. A quick glance to help whenever needed was good. At most they take up a lot of space. Would have been distracting if it took up so much space as to require the need to scroll in order to see all the functions.","When there is a really nasty function or structure, this would definitely be a useful tool to have. The design of it reminds me a bit of block programming so something like Scratch. Maybe it could be incorporated into something like that? Where you would no longer have to fiddle with dots, parens, and $s and could just slot it into where it attaches to. ",beginner
05b5816c2063905f176c9e3a8ff6beda,0,5,5,4,"The interface looks quite intuitive as the values and functions are labelled as boxes and arrows but as I am not familiar with (a->b) -> a -> b syntax, I couldn't  understand the graphic version too. I just stumbled upon a usecase of ($): write f $ g h instead of f (g h). I didn't use (.) at all. The other three complex function operations went completely over my head.",nah,beginner
365e3550feaf68b3a0a97668415f9186,4,3,3,5,I don't think it helps understand the type signatures,,expert
7f08acf129eca9d004149d89a1158573,1,4,6,4,,,familiar
f10a3d1724d8bf1d49590ff7ead760d5,0,2,2,4,"I haven't done any big projects in Haskell itself, but I have worked in similar languages. Notably F#, but also some Haskell-derived experimental languages, like Idris.","Not really, especially because the whole ""parametric types as containers"" intuition never sat right with me. Your GeckoGraph displays ""Zero a b c d"" as literally containing objects of types a, b, c, d. That is only sometimes true, and other times it's really misleading.",knowledgeable
543e0f2c117ba199eea555a066d91fee,0,4,2,3,"I find the text version simple enough. I'm a professional programmer of around 15 years, so maybe I'm just fine thinking in terms of symbols, and not visually.",Would be interesting to see if they could be made to fit non-functional programming languages.,beginner
c1dee5877c0b8b0d7b8a5a8429491a6a,1,4,2,7,,,familiar
c82210067e56c7849d59cfeaba096e72,10,7,2,1,I worked backwards from the goal type,"I thought it would be drag and drop which would be nice, but probably out of scope",expert
d331757aa21facef96ded660dc9ed6b6,20,7,5,1,Just estimated and then used the debugger to check.,,knowledgeable
a6c6458fc8acdaa38d9744bc9fe3fc89,4,4,1,5,I'm very used to textual type definitions through my existing programming experiences ,,knowledgeable
6ca28d0067e227340550b638ba710153,1,6,5,1,"Provided more obvious visual feedback if my solution was finished, but I didn't find it _that_ much more useful than the text representation",,knowledgeable
7d32fe7ba7e22f55ec0ca07926f89990,5,6,5,2,,,familiar
87f1078b3551f79627e40b8c47963ed1,2,3,1,6,,,familiar
21576d33de65879a518990cf9cec076b,0,4,7,2,"Specifically using the colors, it was bit easier to track where types were when using the rotation - style operations. ",,beginner
7350020def4d21232981ba025108c721,2,6,5,4,"Although the graphics are very intuitive, I find them slower to parse than your standard, text-based type signatures (though that may just be due familiarity). There were some problems (for instance the last one) which I feel were made easier by the GeckoGraph, but I didn't really use it in most of the questions.",It does seem like it may be a nice teaching tool for understanding type signatures.,familiar
be8d8a2f250a65de067376ffdc252fa1,2,1,1,7,"It's easier for me to read text. Also, the type signature relate more easily to the parameters of a function. I found the colors distracting.
Even when the GeckoGraph was provided I only looked at the textual type signatures.",I'd rather not use it for anything. ,familiar
65bbf71a18c52af5acae2af61ceda139,5,6,6,4,,,expert
74a3ac676d73807f247e6d1bd68fbc92,0,2,2,3,i'm just more used to the standard syntax,,beginner
75e43232e5bc0e2bc28f731b4db3c616,2,5,2,4,I didn't use GeckoGraph at all since my eyes went straight to the type signature in text,,knowledgeable
b59994bff73d141b1a2c66482c2151a0,3,7,6,1,,,familiar
ca69bf978973c7334aafd6d503d5a2b1,3,5,1,5,,,knowledgeable
54f92f8c6453c31b7cc8b94a11ce804e,0,2,1,4,"I haven't really used the GeckoGraph, I find the types more intuitive, but I do come from a abstract math/computer science background",,beginner
177a5434cb9f13abdc8a16935acee7c5,0,5,3,2,Curried statements in GeckoGraph don't feel as intuitive as they can be. Mostly it was ignored.,I can easily see it implemented alongside any common IDE such as a visual studio code addon.,familiar
c6811520222b8e418fd3838154d7bbbb,5,7,5,2,,,knowledgeable
646143c9140b64259a1cb1720227541d,2,5,5,3,,,familiar
ec665c6b5efb1e3da55c08ca9f92d549,1,7,7,1,,,knowledgeable
416aa68001a78b7c0f965c1e43fcb02b,17,5,2,5,I think I'm too used to hole-based programming in my editor of choice. I found myself looking at the usual type notations more than looking at the fancy visualisation.,,expert
ef0be875d83d25638735ad5fe09f78dc,0,4,5,1,,,beginner
244595a23e5f663e01034eb2a1c4133e,2,3,3,4,"The boxes and colours only seemed mildly intuitive to me, for composing functions I did look at where colours matched up, but this wasn't too different from simply looking at function types.",,knowledgeable
3241da6c672ea56f972fb3458ca21e8c,3,7,7,1,,,knowledgeable
6b3655259fd6880a1523d544ec84f9bb,6,7,7,1,,,expert
9bc78bb9711051d12eb0cf09fe73caa5,7,3,1,4,I've been writing Haskell for long enough that I'm comfortable reasoning at the level of type signatures. For me the GeckoGraph didn't add anything.,I think they might be handy when introducing people to functional programming concepts for the first time.,expert
a88fc8e8913b4b1648c0cb25e2ef3190,6,6,5,1,"While it is intuitive, I am familiar with textual type descriptions and most of the types involved are quite simple, so the graph was a little helpful but not very much. I can see it being particularly useful for beginners though.",Graphical descriptions of idioms.,familiar
88b8797619fd65bfb4c04d76fb2f639d,1,5,7,1,,,beginner
0444e0853db3559293894e2bee511610,5,6,4,2,"The function notation is not really intuitive, but it's simple to understand once explained. In some problems, at some points I stopped looking at the graph because it was easier to use the text, and it wasn't difficult. I don't think the shapes were helping that much but the colors helped a lot to find the correct types I needed and see what each function did.",,expert
5cc048f7f6c59c2e31debe291ce63860,0,5,5,2,The GeckoGraph made it easy to see how the function would be evaluated. ,,beginner
34fb62c2dc77b689b7edc4fc698959f3,3,3,1,6,I'm used to types written with ASCII.,"No, GeckoGraph is not my thing.",knowledgeable
9ed4196eb46dd151fd0b202ce8ba03ca,2,6,3,1,intuition,No,familiar
d0cba1a3b91a7ca35c730544539917a8,6,6,6,2,"I assume GeckoGraph is the interface. For sure it came up somewhere, but should I remember that name?

Interface is clear with all the information needed. But I ignored the visualizations completely, maybe I'm just fluent in Haskell type signatures :)",,knowledgeable
8ee5cee8acd13cf7af7220f27126b3be,5,6,7,1,,,expert
3d5c10bb634992059dc8d3ebb28f1160,1,6,6,1,"It was an interesting new way to visualize type scoping, but I’m not sure that it would have helped me understand $ or . if I didn’t already know how those are supposed to work ","It’s a nice educational tool. Not sure we’d be able to apply it at my work to visualize our code unfortunately because our monads contain so many inner components. However, if there was a way to “collapse” or summarize the data so it’s easy to understand for large, complex monads this might be super awesome to incorporate since we have so many monads in our codebase",expert
8b79c966d7329ab702686fab64b52910,0,2,2,6,"I didn't find it really useful, but i took a one-year course at lambda-calculus, except with different syntax (we used ; for composition) when i was doing my masters.",It would be a fine intro for lambda-calculus.,beginner
5fc7f1a33b376f461b2d19d98b2f36c3,8,4,5,6,,,knowledgeable
ebd9746d5187283448a9db7e66c2319d,0,5,7,1,"I have no experience in Haskell, the GeckoGraph was very useful in building a mental model of how functions would output, and was very helpful in seeing what would happen if I tried different things out for testing",Learning Haskell,beginner
466d17ea05aeb9f643ea75d0c666d9c0,8,3,1,1,"The GeckoGraph makes sense, but I didn't use it at all. I just used the types.",,expert
45215c052a1b1edb8d4b2b081c30bc22,5,6,2,1,"The graph is readable and may be helpful for beginners, but I don't need to look at it, the textual representation of the type is enough. So having live view of the type of the expression is very useful for me, but graphical representation not necessarily so.",In case you want to do some tacit (point-free) programming it might be used as kind of lego bricks.,knowledgeable
67fe34a5cd5f482b7ca24a94cdb88f3b,7,5,7,1,,,familiar
60d4d9a46f4e45353755deced332e1d0,12,7,7,4,It was a nice interface.,"Could be nice as an editor addon, e.g. in vscode. Read types from the active project, and let the user experiment with combining different functions together.",knowledgeable
71f3bd9db917605b0f61d285b5e1cbc9,2,4,1,4,,Maybe some visual programming tool.,familiar
f3f0e5e472c9c6737d32509f6b9f6898,3,3,3,6,"I didn't find the introduction to GeckoGraph intuitive at all, but I got what is is trying to do by example 10.",MIght be useful for teaching Haskell ,knowledgeable
75385097af02152beed4773818a955a3,0,6,7,1,"It is a very understandable way how to visualize Haskell types, I like it a lot.",,familiar
2eb31d9a71190e57ac020ecec8f49516,3,5,3,4,"GeckoGraph was useful as a way of verifying the intermediate steps on getting towards a solution, but it also made it more difficult to think about type variables with different lettering as being equivalent (because they were also coloured differently)","I can imagine a tool that takes type hole suggestions from GHC and represents these graphically, along with the candidates that are in scope",knowledgeable
f65be8697cf3254770cee5f7e9d6f18b,6,5,1,4,"The GeckoGraph makes sense and looks nice, but I don't think it is more readable than the textual representation of the types. It certainly didn't help me solve the problems.",,expert
e3d1c09bb69527904c4f98b1d810b9cb,0,4,6,1,"Once I grokked the graphs (and also the exact nature of what's expected from me, I spent a while using -> in the answer box, and only after a while did I figure that those never go there), the graphs were more readable than the text representation of the types. But it took a minute or two to get there.",,familiar
7c1521df31f119e2453c761cc580ced7,0,1,1,5,"I feel like plaint text types are much easier to ""parse"" and understand, so I've ignored those visual things completely.",,beginner
80d125644136c9b969bb5083bdd926c6,3,7,7,1,,,knowledgeable
fc62acd3d79d4f70f51e7c10495402e0,4,6,5,2,I really liked the GeckoGraph as a novel way of representing type signatures in the puzzles. I don't know if I'd find it useful in production code though.,,knowledgeable
378e6898a11a1208aea315380fee5a3b,0,5,2,4,"By itself, the GeckoGraph is fairly intuitive, and I find it easy to read. Maybe it could help learning the language. However, maybe because I learnt coding without such a thing, I didn't look at it much, and felt more comfortable looking at the type signatures.

Also, even if I could understand the graphs, because when writing out the solution you still need to type it in regular Haskell, with letters and symbols instead of shapes and colours, they didn't help me. I felt like I would lose more time making ""more associations"" between colours and letters and such than I could gain by understanding the graphs. Like an unnecessary middleman.","If you could make an app that lets the user construct functions by dragging and glueing already existing functions, it could be a great pedagogical tool for teaching Functional programming, but also mathematics. 

For context, I have a pure maths background, and am learning code on the side, for the fun of it. ",beginner
e3a8a4422387fc7a1f7ca7ee897368c5,2,5,7,1,,Definitely has use as a teaching tool and as a visual tool for Haskell programming.,familiar
fc1125f71b11ff921a14940be87ee004,3,2,2,5,,,knowledgeable
379fa5da662772f3b85af35d37a82aee,1,2,1,3,"I find pictures less clear than words. A word carries a lot of information in a few characters, but pictures need a lot more processing on my part. It may also be due to lack of experience with GeckoGraph. 
This led me to use the type signatures that used words and letters rather than pictures and colors.
I was able to ignore the GeckoGraphs after I tried using them to solve a problem and realized they didn't help me at all","I think its best potential is in something like a scratch-like haskell to teach functional programming to teenagers, as using worded type signatures may be a little dry, and using pictures to represent types may have some appeal to them.
If it's imperative that GeckoGraph is used in haskell, then making it a lot more streamlined  so it gets easier to read. I'd suggest something that is small, using bright colors rather than pastels with sharp contrast to a dark gray background, that would also use patterns or shapes in order to help colorblind people. ",beginner
3e81692667feb8ca3f97391f18dec039,2,7,5,1,,,knowledgeable
a4eb8c15a519a0c94a9de4dd06e0425c,15,1,1,3,"I did not answer the last 3 questions, I bypassed them. I was getting bored and the increasing difficulty did not help.",,familiar
18697b0526cf7caa13928d0b12a8d609,3,4,1,2,"Drawing boxes takes longer than simple pen and paper (or any text editor) and type signatures.
The complexity is the same as when handling the types directly.","Maybe it could be useful to visualize monadic computations and transformers. Since you have StateT s m a, as a type, and inside it there are nested states, returns, and lifted m computations. In this case the structure is completely hidden by the type.",knowledgeable
0dcc0151dbd0be28764a2b57eff11000,2,6,5,3,,,familiar
716248ea595a9ae1505b2085577bf74f,2,6,7,1,"It makes it easier to see at a glance when your output type is correct, or what the difference between the current type and the target is.",Make a VS code extension that generates the GeckoGraph for a Haskell Type on hover,familiar
7956c4e72cb338342653824792b78be1,2,7,6,4,,,familiar
b227975f372f0422ce0593b0528d3997,15,3,1,4,The function notation for the GeckoGraphs were hard to look at quickly and know what they represent.,,expert
81833ba6561ab089378f84d867fcac93,1,5,6,2,,,familiar
0e1a060e918ff2f0d5905af43681258b,15,4,5,2,"I find it intuitive for the most part except for the function arrows --- I found there was not enough visual distinction between function types and other types so it was sometimes hard to tell the difference between things like e.g. a pair of functions vs a higher-order function, so when functions were involved I found it difficult/unintuitive to tell what things I concretely had available to use.

Nonetheless, when the GeckoGraph was available it was helpful in playing the game, especially because the colors made it easier to match things up.",,expert
78e382632d8a09864de26ccae6e4d830,0,1,1,7,,,beginner
8c948338fb05a57f55a5dda98d20e181,2,6,4,1,"I think GeckoGraph illustrates what I think in my mind, but I still had to use the same brain to solve the problem, and it took more to consume the new look of a function",,familiar
2558b42dea1969a7bafad96cf3eb6035,12,4,1,4,,,knowledgeable
259ee297b4518e90f9013fd8ad3e3315,2,4,1,1,"I think maybe if you are experienced reading type signatures already, you just read them automatically. Having the same information present in a different, unfamiliar format, does not really help or hinder - at least my mind just skipped past it.",,knowledgeable
301519a5781982b595e9208e49e8693b,5,4,1,6,"I've spent quite a lot of time looking at Haskell type signatures (plus a couple of decades programming in other languages), and I'd never heard of GeckoGraph before, so it's more natural for me to read them in Haskell syntax than in the GeckoGraph representation.",,expert
c8a4fd2e148384683c42c10c20542a28,0.5,6,3,3,"I just noticed I was solving problems quicker with the purely text-based type information.

",I feel like it would only be useful for beginners since people with some experience with text-based type information just get used to it.,familiar
6c2c2261aab9290c293fcaecfeeb7204,8,4,2,5,Doesn't provide much benefit for me over the type signature but the colors are nice. ,,knowledgeable
251f4873807a296c24f0d8976a5a9878,1,4,5,2,"The word I would use to describe the Geckograph is ""glanceable"" rather than intuitive. Having colors correspond to the parametrized types helped more than anything in comprehending what a function did quickly. It helped me understand a function quicker, but not better.",Perhaps for use in theorem proving such as Lean. Not quite the same but often feels similar to these sorts of puzzles.,knowledgeable
553824890928cfa76e762d96a3d9583d,0.5,6,4,1,,,familiar
d8537eca1851b264dfc7e4196f1669c4,2,5,5,3,It is OK but I found it easier to trace out the steps in a text file,No,familiar
8fc1c36805aefd6bb43e828999f53b24,0.5,6,4,2,"I think it's intuitive (perhaps more than the usual type notation to someone not used to it) but once you do know the standard notation, I'm not sure that it helps that much.

However, I found I can understand the type a bit faster with the GeckoGraph.",I think it can be a good teaching tool for Haskell and other languages that have algebraic data types,knowledgeable
2cc4cfb2360f56ee9ddaef5c23c1aa0d,1.7,1,1,7,Because the Haskell's type notation was the first-class language for me (Though I like the idea of GeckoGraph!).,"No, sorry.",familiar
cfa8c481ecd8579332c3b9bf3c70017a,0,7,4,1,"I did find the levels with the graph easier, but I didn't find myself actively looking at them. I believe it was breaking up the vertical space that made it easier to read the text rather than the graph itself that made them easier to understand.","It seems like a good learning or descriptive tool for Haskell, especially when targeting non-experts who can't read type signatures at a glance. I could see it being used in some kind of interactive tutorial, and/or during technical presentations to non-expert audiences. I do think it's an obvious-enough syntax that the explanation is likely not necessary for the audience to grasp it.",beginner
ec91f3b207a3811a088956c6fda79608,1,6,7,1,,,beginner
3e7678d51165a906eb109b5db000dcc1,0.3,5,3,5,,,beginner
d4bc310b6951ce93089ef4fc893791c1,0,4,6,2,"Function applications are not that intuitive to me, but when it came to permuting type variables it was very helpful to see what goes where",,familiar
9d5377de61f5158f7da60d53b4246507,18,5,4,2,"I found the gecko graphs most helpful to quickly see if my solution is right, by visually comparing the first and second panel on the left. I did not use them a lot when selecting which functions to use.",,expert
60fa89c5b0eb174fbab3104b0f1bd7f4,1,4,3,5,"Gecko graph are the pictures, right?
I think the interactiveness - constant evaluations updates were more helpful ",I think it probably takes getting use to. Its probably easier to parse than ascii chars conveying the same info - but if that's what you're used to its not so problematic. ,knowledgeable
dffe17e655b6287345d87c2ea73354cd,1,5,4,3,,,familiar
fa984c831e70278926408d8ab4804ba7,6,6,6,1,,,expert
a69e60b4125d00c7737c8c80349a4d39,2,3,3,6,,,familiar
35221c0a287aa4e6332030edd14347e4,10,1,1,7,"I had no idea what it was, and I'm comfortable with the Haskell type syntax.",,familiar
19327e56c9776fc356cda0d8be4d7c5c,2,4,3,1,"The GeckoGraph is an interesting tool but it is just faster to only look at the types of given functions. The problem is that with these challenges one had to almost exclusively deal with simple types and applicative <*>. For example the book Get programming with Haskell by Will Curt has also pictures illustrate what happens with functors, applicatives and monads and it was very helpful. So the problem might be that the problems heavily used function permuting arguments an so no. That does not mean the problems were not fun! :)","It would be interesting fot the graph to include a ""real"" graph of used functions which would have nodes as GeckoGraps. I think that for some problem I did not use the minimum possible functions. For example permuting three arguments left by one function is equivalent to two function which permutes arguments right, but the first approach is less complex. The overall graph of all these steps might be useful, but maybe it would be just top complex and in the end unusable.",familiar
8e60d885d8ca187fa23c1dc1687ccdd5,5,3,1,4,I think GeckoGraph has no advantage for experienced Haskell programmers.,,expert
ea9000b1d5b9b7c815c4c8a662c2812e,1,6,6,2,,,beginner
e0670e76d06990305b0d1bd9fd9a7637,0.5,4,4,5,Text notation isn't particularly hard to follow.,,familiar
b3eaaedde72021a167b1a3f0dd0c0e80,10,3,2,5,,,familiar
bfcdad23d01b6ef4ef5e997a7fb1c557,5,6,5,2,,,beginner
5ad07699bde03699bc8b755ce32a0434,3,4,1,1,"I didn't use the GeckoGraph diagrams since the text notation for Haskell types was more familiar, especially with its similarity to traditional maths notation, and quicker to read.",Maybe it could be useful in system / circuit design to have such diagrams for transformers.,familiar
b44b3098647559c6b2404fa8a6590cf2,1,6,3,4,,I'd love to use it for teaching Haskell (at least the type theory part of it) to my students,expert
a067bd60627fd8c741c321c1ddb432e6,0,7,5,2,,,beginner
1887a957103a96bf536f1c0e8c38f41f,2,7,4,2,"GeckoGraph is easy to visually parse, but I've trained myself to work with type annotations so I did not use it often when solving problems.",A visual programming environment for a Haskell like language could maybe make good use of them.,expert
c1c8157e89b1ce60c75037def8c32c64,0,5,3,4,,,beginner
1c2275472fae96eace450a9d8a53cd65,0,6,4,4,"You should clarify this question to state the last 3 questions of the survey, not the game, since I originally wrote something out for that. 

It makes sense but I didn't notice any big difference one way or the other with it vs without.",,familiar
02b9db0034efee5e3a0523f9b92adbb0,0.1,1,1,7,"The technical implementation is not polished. The graphs use bold bright colors that make them distracting compared to the other visual elements. The app itself is too visually cluttered. I'm not too sure what the point of the graph is, perhaps if I was taught to used them I would understand. 

I found the widget which showed the current result nice. So for example, if I have: f1 $ f2 z, it will show me currently what that is. Then if I add f3 $ f1 $ f2 z, it shows me again. I like that. Also being able to see the definitions of the functions to the side without any clutter. ","It would be nice to have a standard for drawing diagrams in md, org or pdf files. Something simple to type. If this can be typed easily, perhaps people who find them helpful can add them to docs and online tutorials. ",familiar
c1f6c32edbe7e0318090c82b6e3d19f8,3,5,6,2,,,familiar
fce4266c12e5fb681a30770f7b33e9d8,4,6,3,2,"I did not mind the GeckoGraph, but only occasionally looked at it. I found it much more useful to see just the resulting type signature of applying a function to a value, which helped me zoom in on a solution",,knowledgeable
5e5909ce089e61816802c7053606efac,2,5,3,4,,It's probably useful when teaching complete beginners.,familiar
732be61c2043f15be83b185616be20f7,31,7,3,1,Didn't need to use it as the text-based type definition was good enough.,Perhaps useful in an IDE.,expert
4ad3a38d3782983528bb3aaec4c5af59,1.5,3,3,4,"I didn't find the GeckoGraph all that helpful because I'm more familiar with the usual type signatures, but I understand that beginners might find it helpful",Teaching beginners to reason about more complex data structures,familiar
e85737c53584b3adbb76b8bab398e8de,7,7,2,6,"There's too much visual noise in geckograph. The actual difficulty in composing these functions is understanding how the types carried by Zero/Hero are permuted, but it doesn't actually help in doing that, and I prefer just seeing the type signature which is significantly more readable.",Pedagogy?,expert
239e0043be5dbcde254e38f89d8c3441,6,6,2,5,"I think the GeckoGraph representation is cute, but my eyes are much more used to the textual representation. It's hard to tell for me whether GeckoGraph would be more useful I didn't have my current familiarity with the textual representation.","I believe you've chosen the domain of Haskell types as an example use case for GeckoGraph, so I guess it's meant to be a representation for any domain that has the same kind of relationships between its objects? Because I can't think many applications for the Haskell types per se, but it could be interesting for implementing domain-specific interfaces for domain experts, really depends on the choice of domain, I guess...",expert
53c0cfecc82075d5272b7a2c6cbeb592,7,5,2,6,"The Geckograph does not help. Typeholes would have. Also, being able to tell the types of subexpressions would have helped",I am afraid it is not helpful :( How is it better than Haskells typebased syntax,knowledgeable
a425db88176b4fccfced3a144db5ca9f,5,4,2,4,I think that I was only able to come up with solutions once I ignored the visuals and just looked at the placement of the type variables. ,,familiar
d71dacf8dff288bce616b465ff0ea1c5,5,5,5,1,"It was useful for visualizing Functor, but for functions (->) it was not that intuitive.","Its visual gives me Scratch-like feelings, so I suggest using in educational fields. ",knowledgeable
3c2de754de7e38d9a37ce200ec1c481d,3,7,7,1,,,familiar
78016daf84b5c49cf1cb120c58554e86,3,7,5,3,,,familiar
9b7227062d67fb683c392ddbf64b5222,1,5,2,5,,,familiar
c2493a43ecbfc416cb8b9929a51d48cd,10,5,3,2,,,familiar
d36a253e34aa93e25524e2b0ab4be21e,7,4,1,6,,,expert
908705f2fc74e15f9ba20ef9874acbae,15,7,7,1,,a good tool for teaching,expert
3038b365758afb1c0c3843f66d6bfdd0,1,7,7,1,,,beginner
d820e8981d4a1112d329c9540ef53b53,0,5,5,3,"1. It's intutive over all, but the representation of a function is a bit ""confusing"".
2. As for (1) it's helpul until you need to mix functions.
3. Not really distracting",Visual tool for IDE or teaching tool to explain types during a functional programming class?,beginner
c95399f8939ef366b9cc30854ec5568e,6,5,3,2,I already have experience interpreting type signatures so the visual representation didn't really help me beyond what I could already tell from function signatures.,Probably good for introducing higher kinded types to students and learners of Haskell and other functional programming languages.,knowledgeable
73af593e588b10cc6b3097ba50d46b42,0,3,4,1,"The function block wasn't particularly useful , got confused with functions that returned functions or somehthing like that, wasn't very intuitive.",,beginner
d93eab661d7b0582248a37e6c1c63922,8,6,6,2,"The colours of type variables change depending on their order in a function. It would have helped if they would only depend on the name of the variable. Other than that, the graph was helpful. It's fairly straightforward to understand.

Looking at the graphs made parsing the type signature much faster. It didn't give me any extra information, but it was definitely faster to understand the structure of the type, and finding matching functions.","IDEs for kids, teaching, but also integrated in HLS for devs. Or you could make a browser plugin that shows the graphs for type signatures on hackage & hoogle.",expert
a6fd94d64c8089e3190cb71d78d663f4,2,5,3,5,Really some type analysis and then some trial and error for mixing and matching the functions.,Haskell seems like a really nice use case based on its typing,knowledgeable
3ea75e0d50f5181f217868498eeb5a49,5,7,3,4,"I am used to working with text type signatures, it was easier for me to work with them rather than the GeckoGraph. The GeckoGraph makes patterns easier to notice though, and made it easier to check at a glance that my solution was indeed of the correct type.",I feel they can be useful as a teaching tool or in a library's introductory documentation. I would want them to be opt-in if they were used in a reference documentation though.,knowledgeable
a487fc3524faad7064ac73151634d102,1,5,3,1,"I tended to focus more on the type signature than the GeckoGraph for that type signature, but that's probably because I'm more comfortable with working with type signatures.",,familiar
67ae332bedd01c9d992256cdbfaa1f5e,3,6,5,4,"The graphs take up a lot more space, so sometimes it's harder to visually take it all in. They are helpful when the ""shape"" is unusual but I found them less helpful when handling lots of values or types of the ""same"" shape/level.",,familiar
496a50236e53835b90ba8ccde4e6f95d,3,7,7,1,,,knowledgeable
df83a81bc67a3bfb2e72ffd82edd2973,6,3,6,5,,,familiar
3887f96ee8c41f3c00e03eb374c01402,10,5,3,1,The GeckoGraph is fine for non functional types. It was actually useful to understand how the order of type arguments may change. I fing the representation of functions confusing. Perhaps the arguments and results of functions should better separated.,"Perhaps for a code editor, you could show the geckograph when hovering above a variable or type.
Perhaps you could build a fully graphical interface for programming. No more text just pictures which you could assemble to program (a little like scratch but with Haskell)",knowledgeable
e14952bb7c1a702923f22827e61b785a,2,6,4,3,"...idk, were there other possible solutions?","My first try would be inlay hints in VSCode, but I'm not much of an IDE person so I couldn't really say if it's a good fit.",knowledgeable
bc06ac3ba7bad0fe1183fce85ddd2361,8,4,1,1,"Oops, I didn't even look at the graphs.","I don't know, maybe I am a little too comfortable working with types. Maybe this game should target people with a lesser ""type first"" programming mindset. Or somehow the game need to find a way to ""force"" players to utilise the GeckoGraph more.",familiar
380d2555680e2d6e2c9165ca20652861,4,7,7,3,,,familiar
8c1b64e28d1b78428ccfda219f4083ee,3,7,7,2,,,beginner
315ccd3386e321e430d2c1e4aa6f3197,1,2,2,1,I am used to reading equations (MA in applied mathematics) and especially the visualization of functions did not catch me.,,familiar
b6753504ff25073ef6c91bd41f5f3df1,3,5,1,1,"Because I only used Type Annotation notations in this game XD
but it seems good for newbies","If the applicable types always have the same shape in the graph, Haskell can immediately become a visual programming language",familiar
bc13769a582b903cd23f4c5c4f92fa28,4,5,5,1,,,knowledgeable
a936103e22f17a7eda14722f7f7d285a,1,7,7,1,,,familiar
435697fa5f4c877702be12ebbb16915d,0,4,4,1,,,beginner
5a105700f8488e7eff952d9abc8f2ff2,0,5,6,3,,,beginner
2115be84d7f853336110188ca2b18975,0,5,6,1,"I'm a Pythonist and an NLP engineer and have never programmed in Haskell before. I did, however, take a logic course which explored lambda calculus and its applications in linguistic theory, so all things typed and functional naturally excite me. Having a visual understanding of what my functions do was very helpful!",I can't help but thinking of applying GeckoGraph in formal semantics!,beginner
09c1196fc323d1408fa0023f0e8e4798,0,7,5,2,"I found the GeckoGraph intuitive and helpful, but it was less important as I found the regular type statements almost as helpful. While I don't have much experience with Haskell, I am used to FP in general and the notation used for types, so that made the GeckoGraph just a nice aide, rather than a fundamental tool.","I work in CS education, and could definitely see this as a useful tool for students as they learn FP type signatures. A simple application could just be exercises (like this one but focused on slightly more practical use cases) as a learning tool, but it could also be paired with an editor to display all function signatures as you write.",beginner
ff49fd2aa9b39a2ed0162df52dc02552,0,6,4,3,"I think the GeckoGraph would be intuitive to someone entirely new, but I did not personally use it much while finding solutions. The solutions got to a level of complexity where the GeckoGraph might have been helpful, though.",It could be useful as a teaching aid to learn about types.,familiar
d71efadd44f15a7c0e5119ff9ca31c64,0,5,6,2,I gave up on the last 3 questions. Just can't figure it out.,Would be great educational tools for Haskell or any other similar programming languages.,beginner
5c2ebd5465622acde531d731d1351666,3,3,1,6,"I didn't really look at the GeckoGraph at all, since reading the type signatures was much more familiar and easy.",,expert
a6ebd515387c8af9fdbc4e59eeb2b4ab,0,5,4,2,It helped to visualise inputs and outputs a bit more clearly,,beginner
bcb3b3899161aabb867deb6dfb7bfa6a,4,7,1,1,I didn't use it. I just read the haskell type signatures as I'm already very practiced with how to read them.,"It might be useful in an educational context, when introducing statically typed functional programming.",expert
2256d27aa80818a6f469034217c52c08,4,7,7,1,,,knowledgeable
21abf1790491ec49526264f80c28e645,6,4,1,1,Never used the GeckoGraph.,,expert
83d486ab225a579bf5e0fd580b8d488e,0,7,7,2,"I found that the graphs didn't load about half the time. I found the graphs quite annoying for the first three (which were very easy) and preferred the questions where the graphs didn't load at all. For the final question, the graphs didn't load. I struggled to see how the various functions would interact and could not complete the question. When I bypassed it, the page reloaded and the graphs appeared, and I was able to finish the question almost immediately.",,beginner
2f8b546f5fdfb837df35b907570fbe4a,0,6,6,1,,,beginner
cab783fdd781b159d8f0c782ca15b59b,5,2,1,5,,,knowledgeable
4f985fc706392b36e4e5161f89f2b6df,4,6,7,2,"I tried ""type-hole based"" approach, but the error messages were not really helpful (not full ghci output, I presume).

Images and color codes were not helpful for me, but then again, I have a non-zero experience with maths, programming in general and Haskell in particular.","Implement is a code lens for vscode+HLS, if you please =)",familiar
e27f9dd05bee48b1bad5723e00cf75f1,2,6,7,1,,,knowledgeable
f178b52a752fffb7fb215637f20a6b31,0.5,3,2,6,,,beginner
77d715004884d0ba54c755231b19f078,5,5,7,2,,,familiar
644572249c01cedc33983b25fd119da0,1,3,2,6,"I like the haskell type notation, GeckoGraph was new and I did not like it.",,beginner
21887aaa80869deac700bb6bdda532f4,1,5,2,5,"Quite intuitive, reminds me of visual programming tools like scratch and it's building blocks. It wasn't very helpful overall. I did like the colors on the types. Would be great if I could disable the graph but have colors on the text types. The graph takes a lot of vertical space, feels a bit noisy. I didn't miss it in the puzzles it didn't appear.","Could be interesting to see it as part of documentation or some sort of type analysis in the IDE. Like if you hover an expression, it could show the graph for it.",familiar
c137c3a39b95df67584d9847ad35f240,1,3,2,5,,,beginner
c8b5e6c748fee2763c69347eff46e79c,3,7,2,2,,"Helping newbies, education",knowledgeable
d55694a634a9892535e5ce3921934577,5,5,1,5,I disregard the GeckoGraph. I prefer looking at the type signatures,,knowledgeable
099d1453bfcb2e83c4cbd95e2946d5fc,3,6,7,1,,,beginner
edea3a1169fdf8ee286e1f6597110451,0,7,7,1,i found problems without the graph more challenging and kept getting confused as to whether a->b->c->d was a function that took a as input and output bcd or took abc as input and output d. ,,beginner
884649dcfc5b2019559b8639c002f3d5,5,7,6,2,Visual cues are really helpful to me when trying to pattern match from possible options and combining them,"Documentation obviously, teaching",familiar
c52ba58c191e33d07ce36942e345a16b,1,3,3,5,"I feel like the relationship of a function mapping an input to output is lost by the ""set""-y look of the graph. It looks like the function is a set that includes its parameters rather than a mapping.","HashkelDocs, Static analysis ",familiar
ebc033777a9f3a13b4f826e331bb0e1e,7,4,2,6,"I'm just so used to thinking in textual types, I don't feel like a visual representation would help me in any way. It basically just cluttered the screen for me.",For beginners it might be a good way to visualize how higher-kinded types work.,expert
9dde40a638f15c2b9fef4aaf21ef1bc1,4,3,1,5,"I just feel  I'm pretty used to working with type definitions, so any additional info doesn't add much value for me.",,knowledgeable
66d28b6fa5a0eef70c14eda4c45736f6,0,4,7,2,"The color coding makes the ""shape fitting"" approach much easier, but I don't think it helped me to think about the code any harder, only how to assemble the pieces. I didn't understand what the functions were doing, I just applied them when they looked like they'd fit.",It seems like yet another useful tool for understanding Monads...,beginner
375fc54bf00c742cb417b718db47e685,1,3,1,5,"After taking a course on 'Advanced Functional Programming' at college which emphasized Haskell's type capabilities, I've grown accustomed to reading  Haskell's usual type signature notation. Being comfortable with that, I didn't find GeckoGraph to provide any additional insight.

Still, I _do_ think it could be a helpful tool for those first approaching the subject!",Introductory courses to Haskell / Functional Programming.,knowledgeable
75073188d77d9e05ff75d13bb74e8133,2,7,7,1,,,familiar
e71487adcf03f4002519764ee6d60f6f,2,6,6,2,It was easier to follow the GeckoGraph visualization of complex types,,familiar
348d186efed4ccc3b842ba4820ed560c,0,5,5,2,"I've never used Haskel before, so was unfamiliar with the type notation and heavily relied on the GeckoGraphs at first. I was briefly lost when they were gone. I did find them a little confusing in how they showed multiple parameters that were functions, and didn't very clearly show inputs vs outputs.",Might be applicable to other languages? Good luck!,beginner
161575be6f2e1d6a13f926e267d34e40,0,3,3,6,"Geckograph was useful in visualising types of values, but less useful in inferring how functions/transformations worked.",,beginner
66583fff7e95f35729ed3529d71d0875,4,7,2,5,"Geckograph is a good concept for visualisation but having to learn it gets in the way. The tutorial forced me to learn it, I wish there was an option to just turn it off for more experienced devs","Yes, could be made standalone as a code visualizer. I think it'd be much more useful that way. For that, it would also need more ""syntax"" as in more operators, for things like monads, etc",knowledgeable
90f601abd4ce7b8ecd6b931ca2641151,14,5,5,1,"GeckoGraph is compact, so it's not too distracting. It still does okay at revealing a tree-like structure that can be conceptualized in terms of things like rotations.","GeckoGraph might be handy for documentation, augmented with parameter indicators, as well as what constraints have to be satisfied inside the individual items on the graph. The user can click on those elements, expand them, see the list of constraints relevant for that specific type parameter and go to definition for them, and go to definition for concrete types.",knowledgeable
21b047e6005a0ade9fe9f31543a23bc9,0,3,1,3,,,familiar
595c751566cbd6aeb0c5bbc04b616c84,0.1,7,2,3,"I think the GeckoGraph could definitely be useful, but it didn't particularly match up with my strategies for solving these puzzles. It's layout definitely made immediate sense though.",Could be interesting as a editor plugin that shows the types of top-level bindings and anything else you ask for.,familiar
3c16c6a2c9b5676ebdebf9b99a7b00b4,1,4,1,1,"I just used the type annotations. I think the types weren't complex enough for me to need an alternative representation, if you had several layers of parentheses then maybe the gecko graph have been helpful.",,familiar
b7373911aedcf66f2aa26f0756469e68,4,4,1,5,"While somewhat intuitive, GeckoGraph wasn't helpful at all since I mostly operated in ""text"" by manipulating letters in my head.",,familiar
46ac089c35ec973d1acd87a543eb6afc,3,7,7,2,,,familiar
29a2611b38a945c1d4655c2bfec1cb87,3,4,2,2,"While I think the GeckoGraph is visually appealing, honestly I didn't really look at the images when trying to solve the puzzles. It was easier for me to just use the types of the functions. The graph for the (.) function, for instance, is more unclear than just looking at the type signature.",,familiar
eb7817a0f19f682cd8c466a8d39cd834,18,5,2,2,"It seems like a neat way of representing types, but I prefer to just think about the types directly.",,expert
afaaec3b0373511032684993422c6fcb,5,4,1,3,"Intuitive: the design of GeckoGraph makes sense, and applies cleanly to Haskell concepts (at least, the ones used in the game). I rated this a 4 and not higher because I don't find them substantially more intuitive than just reasoning about types written in ASCII.

Helpful: GeckoGraph played almost no part in my solution-finding process. See below for how I predominantly found solutions.

Distracting: it was not actively distracting, but I referred to the ASCII types instead of it in almost all cases.

I did note that not all levels displayed graphs along with the functions available - I don't know if this was intentional.",No.,expert
6186d9a73a87a3b1292aa0e83d2071a5,0,5,6,2,When the GeckoGraphs were shown I found my self referring to them instead of the normal type annotations,,beginner
5d8661ddcb173b1355d92ab87b62fded,0,5,6,3,,,beginner
4c8c15f5ce10d90254b37baf44321fd9,1,5,4,3,,,familiar
b53cf3f4eb29ac15ce4bc8f61a998338,5,5,3,5,"I'm very used to working with types, so I mostly ignored the GeckoGraph. I love the idea of it though",I think the GeckoGraph would be great for beginners who are learning a functional language. I remember that wrangling types was always a challenge when I was first learning Haskell,knowledgeable
7672c0401a3d6d9c9fcb1da7032a71a5,6,2,3,5,"Especially because you need to rename the type variables in your head for the shuffle operations, I found it easier to just have the letters.",,knowledgeable
f813dd7f615c66b5570785872ecbe5a9,3,6,6,2,,,knowledgeable
cb3a772d4781c0ec6779e6830be0ab1e,16,4,1,7,,,expert
179acc713889ea3015b9eb8e2cddb2fb,0.5,5,3,1,"The gecko graph provided a visual representation which was easier to parse, but at least in this game, I spent more time trying to figure out what the functions provided actually did and how to use them, as well as just looking at the output type of my current solution, GeckoGraph or not.","Possibly as a developer aid in IDEs, or in the error messages caused by typing in GHC, to provide an alternative, more visual and often understandable explanation of the problem.",familiar
7b771c8cb554c2de73a36b96b01a8ba7,3,7,2,5,"It's very easy to  make sense of GeckoGraph, even without explanation.
Since I got used to Haskell, I don't think I am a target group for GeckoGraph.
Honestly I almost didn't look at GeckoGraph glyphs at all, the only helpful thing was dynamic type deduction hint. And since these glyphs are big, colorful and also dynamically changing, for me they cause only distraction.","Maybe learning Functional Programming, or potential design for functional Scratch alternative. You made me curious with this study:)",knowledgeable
d51eef4ce4864a674f8320a0844f6d0e,1,5,4,3,,,familiar
e71c344438e3a36003f830dc835c26dd,1,6,7,1,,Can be very useful resource for teaching essence of types,beginner
1787562e97b9c4727b4d3cd748ac2679,0,4,5,1,"The GeckoGraph helped me see what was happening in the code, so it definitely made the puzzles easier. However, I think I understood my solution better in levels without the GeckoGraph, since I had to think it through more on my own. I think this might be related to cognitive ease; I had to think harder when it wasn't there, which I think paid off in my understanding.",,beginner
44a27dc39f99711fd7ec764447360a8e,3,6,7,3,,,familiar
9a6fbf9612cad13f98ce975b7a3f0e03,5,4,1,4,"The graphs look pretty, but they don't help solving the exercises. I need to internalize the types before I can reason about them (having a bit more geometric than algebraic brain), that means reading them thoroughly in a familiar form. In my case that means Haskell type notation.",,knowledgeable
4c02c263cbd214f8f6e82efffaa25ea3,11,6,5,3,"Mostly following the kinds of substitutions/reordering of each operation, then coming up with a plan for getting the appropriate arguments at the proper locations.","Seems like it could help a lot with learning, and possibly at rare times with debugging typing mismatches. Not sure how useful it'd be day-to-day programming, but could be worth some sort of plugin to try out.",expert
ab369925f2b5bc9a8d1d23f0c2ada9a8,2,7,2,2,,,expert
cc09dca6b84568e564b3076d65b2f352,15,4,1,7,I selected those answers because they represent my thoughts on the matter.,No. It's a lost cause. Unusable.,expert
6d4a3903262c41f477413a18f6074ffb,4,4,1,1,I understood the graph but did not use it.,,familiar
338f79f4e9daf6d6362a93cf9ae58309,1,4,3,5,I'm much more used to reading Haskell signature.,I suppose for making Haskell typing much more accessible?,knowledgeable
8e7ff147353a2b2b7e01877360e4f542,8,7,3,1,"> How intuitive do you find the GeckoGraph?
This was how I parse the textual representation of types.

> How helpful do you find the GeckoGraph in finding the solutions during the game?
It had almost no effect, except it being colorful helped me recognize the type quickly.
",Education,expert
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,1,7,7,1,,,familiar
105e3bf94c1c7524077a02ae9b3d9028,25,1,1,4,"I did not look at the GeckoGraph much because I did not find it helpful.
I just looked at the type signature so far.",,expert
9788c4c1db38610b1f9bc51429c008b1,3,6,5,5,It is a bit distracting but it is also hard to visualize so I understand why.,,knowledgeable
21f8447c7e404674365cc0b901fe7b2a,6,6,1,1,,,knowledgeable
0a0e430fbe01bef615327c7a6901fc60,0,3,2,5,,,beginner
bf03a7c2d505604c908f2a9138b15838,4,6,6,2,I like the graph there - I'll have to use it for something because it makes it very obvious.,"I'd love to use it for my Archery project at https://github.com/danwdart/archery, which is a compile-to-categories type program with support to compile to quite a few languages and has quite a few uses. I'd like to be able to move around data visually to create functions from the ground up and it could function as a good preview / creation tool for it.",expert
4bb66c9992e2e2aca7ff04284524047d,5,4,1,3,"GeckoGraphs illustrate the tree structure of the type. Yet in the game we search for patterns in the type variables, which is faster with the type in plain text, without the color and shape distractions. ",Consider how logicians play with natural deduction. ,knowledgeable


==> data/level_times.csv <==
user_id,experience,level,gecko_on,duration,successful,solution
5c2ebd5465622acde531d731d1351666,expert,3,True,40,True,zeroToHero z = f3 . f1 $ z
72a3e78cde398209904d3ca963afef23,familiar,7,True,770,False,
339aea35764e6d2ecf30971aebbc4508,familiar,3,False,90,True,"zeroToHero z = let hz = f1 z in (hz, hz)"
378e6898a11a1208aea315380fee5a3b,beginner,4,True,80,True,zeroToHero z = f2 $ f4 z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,7,True,430,True,zeroToHero z =  (f2 z) <*> ((f1 z) <*> (f3 z))
124ca3543e94ff20003d4cd6195acbe8,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,7,True,110,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
65bbf71a18c52af5acae2af61ceda139,expert,2,False,40,True,zeroToHero z = mkHero $ runZero z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,9,True,40,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,9,False,150,True,zeroToHero z = f1 . f1 . f3 $ z
8468622becd8fa4df10493a9afcaac9e,familiar,6,False,20,True,zeroToHero z = f3 $ f1 $ f2 z
cb3a772d4781c0ec6779e6830be0ab1e,expert,7,False,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
483bdb13563b3334b09d4aed8ec41a83,familiar,6,True,170,True,zeroToHero z = f3 (f1 (f2 z))
9b7227062d67fb683c392ddbf64b5222,familiar,2,True,80,True,zeroToHero z = mkHero $ runZero
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,5,True,40,True,zeroToHero z = snd .f3 . f1 $ z
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,3,True,90,False,zeroToHero z = (f3 . f1) z
ccd5427521b094cdc77d7c62927f96fd,familiar,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
3a42d8a8584329550d330fb080823f09,familiar,2,True,170,True,zeroToHero z = mkHero (($) runZero z) 
87f1078b3551f79627e40b8c47963ed1,familiar,2,True,70,True,zeroToHero z = mkHero (runZero z)
527ecfc660eaa011b21169a6e03a4ccb,beginner,1,True,40,True,
ebc033777a9f3a13b4f826e331bb0e1e,expert,1,True,20,True,zeroToHero z = f z
21b047e6005a0ade9fe9f31543a23bc9,familiar,7,True,210,False,
553824890928cfa76e762d96a3d9583d,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
5f3e0da13c7b400f40f399475f27df2b,beginner,4,True,240,True,zeroToHero z = f1(f4(z))
e3d1c09bb69527904c4f98b1d810b9cb,familiar,6,False,90,True,zeroToHero z = (f3.f1.f2) z
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,5,True,230,True,zeroToHero z = snd $ f3 $ f1 z
d55694a634a9892535e5ce3921934577,knowledgeable,7,True,250,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
371527c54037c622a5e89a00b4ca3062,knowledgeable,7,True,60,True,zeroToHero z = ($) <$> ((.) <$> f2 z <*> f1 z) <*> f3 z
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,8,False,380,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 . f1 . f1 . f1 $ z
7fd454e504c635864caac8e36043e2cf,beginner,4,True,190,True,zeroToHero z = f2 (f4 z)
56c31ad4db4a5e996af830a4a288840a,knowledgeable,3,True,70,True,zeroToHero z = f3 . f1 $ z
b0b2f6212bd1b96032905141c6f4273d,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,5,False,40,True,zeroToHero z = snd $ f3 $ f1 z
54aff1d519321bac7a8b32de30211648,familiar,6,False,140,True,zeroToHero z = (f3.f1.f2)z
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,2,False,30,True,zeroToHero z = mkHero $ runZero z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,3,False,50,True,zeroToHero z = f3 $ f1 z
fe49664c2e4fb7729fae5ea9b797c341,expert,1,True,40,True,zeroToHero z = f z
48bffecd4452c44b189a5faa259f76da,knowledgeable,6,False,10,True,zeroToHero z = f3 $ f1 $ f2 z
a99db57990ab36996ed5c2529a7487f5,knowledgeable,4,True,60,True,zeroToHero z = f2 . f4 $ z
8c1b64e28d1b78428ccfda219f4083ee,beginner,3,False,90,True,zeroToHero z = f3 . f1 $ z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,3,True,80,True,zeroToHero z = (f3 . f1) z
c4af5d6bd855508270e7cd0927b0bd61,knowledgeable,5,False,40,True,zeroToHero z = snd $ f3 $ f1 z
c8dd929e63e8d16ac369170c5bb6af41,beginner,1,True,40,True,zeroToHero z = f z
28e4223dd0a0145a83e7a8d852576769,familiar,5,True,60,True,zeroToHero z = snd $ f3 $ f1 z
75a17175255acc4fb1e2f689c8c4b382,beginner,1,True,120,True,zeroToHero z = f(z)
21576d33de65879a518990cf9cec076b,beginner,10,True,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
78e382632d8a09864de26ccae6e4d830,beginner,9,True,200,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
8dfe4e8baa2e9c1129210d819dd64550,expert,5,True,70,True,zeroToHero z = snd $ f3 $ f1 z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,6,True,120,True,zeroToHero z = f3 . f1 . f2 $ z 
a8146355ea3ff6c43db23fdeadded370,expert,6,False,180,True,zeroToHero z = f3 . f1 . f2 $ z
d1bea492a5a920685c1d80eecafdb058,beginner,9,True,80,True,zeroToHero z = f2$f3$f1$f3 z
77d715004884d0ba54c755231b19f078,familiar,2,False,10,True,zeroToHero z = mkHero (runZero z)
5d70cfb7d4e794ab497df440d82b5591,beginner,7,True,1090,True,zeroToHero z = (<*>)(f2(z))
ef6762ee7a524e8850915bec7ff55a0a,beginner,8,True,130,False,
818b26af8d265ea26b6d6c6ab0592217,expert,9,False,110,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
78e382632d8a09864de26ccae6e4d830,beginner,5,True,260,True,zeroToHero z = f2 z
168aae1b8d77b74801cc0f9740439d2c,familiar,2,False,140,True,zeroToHero z = mkHero $ runZero
d04b4c741ad694ad3c336fa6aa0a51a7,expert,6,False,10,False,
eca0081575fd97674f89df6dde4d2c41,knowledgeable,5,False,100,True,zeroToHero z = snd $ f3 $ f1 z
1348b759214c0626b8ff55c354b2ccf8,familiar,4,True,50,True,zeroToHero z = f2 $ f4 z
7113b1f18218da0db63b46782de37394,beginner,5,True,60,False,
e18c0d362440804fcfe8da21cb00d62a,beginner,3,False,20,True,zeroToHero z = f3 . f1 $ z
a487fc3524faad7064ac73151634d102,familiar,9,True,160,True,zeroToHero z =  f2 . f3 . f1 . f3 $ z
d4bc310b6951ce93089ef4fc893791c1,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,10,False,120,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
a936103e22f17a7eda14722f7f7d285a,familiar,7,True,210,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
1887a957103a96bf536f1c0e8c38f41f,expert,8,True,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
435697fa5f4c877702be12ebbb16915d,beginner,7,True,440,False,zeroToHero z = f2(z)(f1(z))
4f985fc706392b36e4e5161f89f2b6df,familiar,4,True,80,True,zeroToHero z = f2 $ f4 z
064792464d951661e97f9033850caddc,expert,4,False,90,True,zeroToHero z = f2 $ f4 z
1787562e97b9c4727b4d3cd748ac2679,beginner,6,False,60,True,zeroToHero z =  f3 (f1 (f2  z))
d02b382c9df1e4914004c1cdcb39944c,beginner,9,False,80,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,10,False,100,True,"zeroToHero z = f3 $ f2 $ f12 $ f12 $ f12 z
    where f12 = f2 . f1"
826851ce83712dc511a8fc9833b2b506,familiar,7,True,190,False,
319c7c8624509e3480b8bc307052552f,familiar,5,True,190,True,zeroToHero z = snd $ f3 $ f1 z
8dfe4e8baa2e9c1129210d819dd64550,expert,8,False,80,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
cab2009c861dc8532c6a986009dc4f51,familiar,7,False,170,False,
27c797045d14b20df674338f21c1383c,beginner,4,True,20,False,
ef0be875d83d25638735ad5fe09f78dc,beginner,8,True,320,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
c8a4fd2e148384683c42c10c20542a28,familiar,9,True,130,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,1,False,40,True,zeroToHero z = f z
2256d27aa80818a6f469034217c52c08,knowledgeable,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
4c02c263cbd214f8f6e82efffaa25ea3,expert,10,False,90,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,4,False,20,True,zeroToHero z = f2 $ f4 z
c17a74041a41e05ff885fb998342d99f,beginner,5,False,570,True,zeroToHero z = snd . f3 . f1 $ z
b89d64c022283f0503cae14ed6bc91ca,familiar,7,False,180,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
10e6dee20c68d65b1a843a8f6e0216d7,familiar,3,False,50,True,zeroToHero z = f3 $ f1 z
a425db88176b4fccfced3a144db5ca9f,familiar,9,True,80,True,zeroToHero z = f2 . f3 . f1 $ f3 z
a936103e22f17a7eda14722f7f7d285a,familiar,2,False,40,True,zeroToHero z = mkHero (runZero z)
d60e97fb52c8996a18ae677dc829de63,familiar,9,True,80,False,zeroToHero z = f2 $ f1 $ f3 $ f3 $ f1 $ f3 z
09334483f2865bd119c54e7b683e3a61,knowledgeable,4,True,50,True,zeroToHero z = f2 $ f4 z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,3,False,120,True,zeroToHero z = f3 $ f1 z
fd6f9313a5188fdc952661eb847cdbfd,beginner,5,True,370,True,zeroToHero z = snd $ f3 $ f1 z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,4,False,30,True,zeroToHero z = f2 $ f4 z
b46446fe20e378132c0c723e82dbbef1,beginner,4,False,30,True,zeroToHero z = f2 $ f4 z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,5,False,240,True,zeroToHero z = snd $ f3 $ f1 z
83da8892760572ef7c93ab8b61c673e9,expert,4,True,130,True,zeroToHero z = f2 $ f4 z
4a4182471eab00f6c049de0c1d201828,knowledgeable,3,True,80,True,zeroToHero z = f3 (f1 z)
78e382632d8a09864de26ccae6e4d830,beginner,6,False,100,True,zeroToHero z = f3 $ f1 $ f2 z
249dc8fb7be3ed47d33af757d9038206,beginner,5,False,790,False,
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,9,True,110,True,zeroToHero z = (f2 . f3 . f1 . f3) z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,4,False,30,True,zeroToHero z = f1 (f4 z)
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,10,False,300,True,zeroToHero z = f3 . f2 . f2 .f1 . f2 . f1 . f2 . f1 $ z
ad7843387268243da823336f4605ea55,familiar,10,True,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
e43a150ca25e1ee975afdefa23805574,expert,8,True,60,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
8e7ff147353a2b2b7e01877360e4f542,expert,8,True,60,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
35221c0a287aa4e6332030edd14347e4,familiar,4,False,50,True,zeroToHero z = f2 (f4 z)
5ec2de8d67d1cb04f3628a386510e9b4,expert,6,False,80,True,zeroToHero z = f3 . f1 . f2 $ z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,3,False,20,True,zeroToHero z = f3 $ f1 z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,5,False,50,True,zeroToHero z = snd $ f3 $ f1 z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,4,False,60,True,zeroToHero z = f2 . f4 $ z
e2ae58a57f2ce882e576483d31eb17f3,beginner,1,False,30,True,zeroToHero z = f z
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,5,True,70,True,zeroToHero z = snd $ f3 $ f1 z
edea3a1169fdf8ee286e1f6597110451,beginner,4,False,90,True,zeroToHero z = f2(f4((z)))
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,1,True,30,True,zeroToHero z = f z
34ab4de6b89147afe2170a0a248aae25,expert,10,False,90,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,1,False,20,True,zeroToHero z = f z
301519a5781982b595e9208e49e8693b,expert,9,True,270,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
168aae1b8d77b74801cc0f9740439d2c,familiar,3,True,70,True,zeroToHero z = f3 . f1 $ z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,4,False,110,True,zeroToHero z = f2 $ f4 $ z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,1,False,20,True,zeroToHero z = f z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,3,False,50,True,zeroToHero z = f3 $ f1 z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
ece3d06c410b790592b597d356053a6a,beginner,2,False,20,True,zeroToHero z = mkHero (runZero z)
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,3,True,50,True,zeroToHero z = f3 (f1 z)
7d32fe7ba7e22f55ec0ca07926f89990,familiar,3,False,150,True,zeroToHero z = f3 $ f1 z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,5,False,20,True,zeroToHero z = snd .f3 . f1 $ z
e0670e76d06990305b0d1bd9fd9a7637,familiar,3,False,80,True,zeroToHero z = (f3 . f1) z
fb23968ab004f477cdb9eff45136f87e,beginner,4,False,220,True,zeroToHero z = f2(f4(z))
28e4223dd0a0145a83e7a8d852576769,familiar,10,False,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
0dcc0151dbd0be28764a2b57eff11000,familiar,5,False,380,True,zeroToHero z = snd .f3 . f1 $ z
80e773e6df1378548c019d109f9d0ba1,knowledgeable,8,False,10,False,
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,6,True,130,True,zeroToHero z = f3 . f1 . f2 $ z
e85737c53584b3adbb76b8bab398e8de,expert,9,True,90,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
65bbf71a18c52af5acae2af61ceda139,expert,5,True,240,True,zeroToHero z = snd $ f3 $ f1 z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
cb3a772d4781c0ec6779e6830be0ab1e,expert,10,True,270,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
105e3bf94c1c7524077a02ae9b3d9028,expert,10,False,80,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
0d6c234e57bd19ceaf7e066b0443f882,familiar,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
19327e56c9776fc356cda0d8be4d7c5c,familiar,3,True,100,True,zeroToHero z = f3 $ f1 z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,8,False,280,True,zeroToHero ad bd cd z = f2 $ (f1.f1) $ fmap bd $ f1 z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,4,False,20,True,zeroToHero z = f2 $ f4 z
ac0cb37a90d45eb608893c776125f06a,beginner,3,True,230,False,
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,5,True,70,True,zeroToHero z = snd .f3 . f1 $ z
56c31ad4db4a5e996af830a4a288840a,knowledgeable,4,False,60,True,zeroToHero z = f2 $ f4 z
327659000d76a023090acb4b83f3bc8d,expert,5,True,150,True,zeroToHero z = snd . f3 . f1 $ z
9bc78bb9711051d12eb0cf09fe73caa5,expert,3,False,60,True,zeroToHero z = f3 $ f1 z
5c2ebd5465622acde531d731d1351666,expert,10,False,60,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
ebc033777a9f3a13b4f826e331bb0e1e,expert,3,True,30,True,zeroToHero z = f3 (f1 z)
020104a99e4809e6ece519b2c08b3e66,beginner,2,False,140,True,zeroToHero z = mkHero $ runZero z
6489adf3f7229cadb5f4950842c98ab8,familiar,1,True,20,True,zeroToHero z = f z
81833ba6561ab089378f84d867fcac93,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
7956c4e72cb338342653824792b78be1,familiar,8,False,550,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
29a2611b38a945c1d4655c2bfec1cb87,familiar,6,True,230,True,zeroToHero z = (f3 . f1 . f2) z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
bc406fb6fb8b65b84a690f3112dd003d,familiar,5,False,200,True,zeroToHero z = (snd . f3 . f1) z
6a4ce62cdcf971a60e9ee6e34f197494,expert,1,False,10,True,zeroToHero z = f z
88736a05ec99a8b6cd145156322c6857,familiar,5,False,300,False,zeroToHero z = f2
168aae1b8d77b74801cc0f9740439d2c,familiar,9,True,150,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,5,False,520,True,zeroToHero z = snd . f3 $ f1 z
f313f00a1428e5b910fe37bc72e19260,knowledgeable,10,False,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,2,False,50,True,zeroToHero z = mkHero $ runZero z
7a8cc7d3147a63df69e37594bf946891,expert,2,True,40,True,zeroToHero z = mkHero $ runZero z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,5,True,130,True,zeroToHero z = (snd . f3 . f1) z
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,4,True,70,True,zeroToHero z = f2 (f4 z)
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,1,True,10,True,zeroToHero z = f z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,4,False,20,True,zeroToHero z = f1 $ f4 z
5d70cfb7d4e794ab497df440d82b5591,beginner,3,True,110,True,zeroToHero z = f3(f1(z))
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,3,True,70,True,zeroToHero z = f3 . f1 $ z
ebd598150e230b3f3f04c3274f1b435b,familiar,4,True,80,True,zeroToHero z = f1 $ f3 $ f4 z
f178b52a752fffb7fb215637f20a6b31,beginner,8,False,130,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) $ fmap bd (f1 z)
54aff1d519321bac7a8b32de30211648,familiar,3,True,130,True,zeroToHero z = (f3.f1)z
7f31d88c413e01ff75b909733f21b1e4,beginner,7,False,70,False,
1efec9c9817cb54886025b9d86ed2d6b,beginner,5,True,480,True,zeroToHero z = snd $ f3 $ f1 z
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,6,False,180,True,zeroToHero z = f3 $ f1 $ f2 z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,5,False,250,True,zeroToHero z = snd $ f3 $ f1 z
1887a957103a96bf536f1c0e8c38f41f,expert,6,True,30,True,zeroToHero z = f3 $ f1 $ f2 z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,7,False,110,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
6ac4a464c2a5958d94883aa409181cac,familiar,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
48bffecd4452c44b189a5faa259f76da,knowledgeable,1,True,30,True,zeroToHero z = f z
3c2de754de7e38d9a37ce200ec1c481d,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
1887a957103a96bf536f1c0e8c38f41f,expert,1,False,30,True,zeroToHero z = f z
18524987c371cf0a209a4f898e017732,knowledgeable,2,True,20,True,zeroToHero z = mkHero (runZero z)
71f3bd9db917605b0f61d285b5e1cbc9,familiar,10,False,310,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,2,False,130,True,zeroToHero z = mkHero $ runZero z
eb7817a0f19f682cd8c466a8d39cd834,expert,8,True,230,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,6,True,80,True,zeroToHero z =  f3 . f1 . f2 $ z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,4,False,110,False,
6489adf3f7229cadb5f4950842c98ab8,familiar,6,False,160,True,zeroToHero z = f3 . f1 . f2 $ z
dc2a36f02119992fe6eb384269984ab1,beginner,2,False,50,True,zeroToHero z = mkHero $ (runZero z)
9a2ac24bff9b7b6c99079b449374852a,beginner,9,False,30,False,zeroToHero z = z
4f985fc706392b36e4e5161f89f2b6df,familiar,8,True,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
ef6762ee7a524e8850915bec7ff55a0a,beginner,3,False,210,True,zeroToHero z = f3 . f1 $ z
6ca28d0067e227340550b638ba710153,knowledgeable,3,True,30,True,zeroToHero z = f3 $ f1 z
18524987c371cf0a209a4f898e017732,knowledgeable,1,False,10,True,zeroToHero z = f z
319c7c8624509e3480b8bc307052552f,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
818b26af8d265ea26b6d6c6ab0592217,expert,3,False,60,True,zeroToHero z = f3 $ f1 z
3c2de754de7e38d9a37ce200ec1c481d,familiar,6,False,190,True,zeroToHero z = f3 . f1 . f2 $ z
ec91f3b207a3811a088956c6fda79608,beginner,4,False,60,True,zeroToHero z =  f1 $ f4 z
7fd454e504c635864caac8e36043e2cf,beginner,9,False,100,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,10,True,150,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
ebd598150e230b3f3f04c3274f1b435b,familiar,1,False,20,True,zeroToHero z = f z
5f3e0da13c7b400f40f399475f27df2b,beginner,1,False,20,True,zeroToHero z = f z
78016daf84b5c49cf1cb120c58554e86,familiar,2,False,50,True,zeroToHero z = mkHero (runZero z)
51b15124f70f7ebc1f16bf42a5038df2,beginner,8,True,880,True,zeroToHero ad bd cd z = (f2.f1.f1) (fmap bd (f1 z))
8e7ff147353a2b2b7e01877360e4f542,expert,6,True,170,True,zeroToHero z = f3 . f1 . f2 $ z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,8,False,140,True,zeroToHero ad bd cd z = (f2.f1.f1)(fmap bd (f1 z))
41c7ecbb9078a0d2720552fb65a38d15,beginner,8,False,140,True,zeroToHero ad bd cd z = f1 . f1 $ fmap (bd) (f1 z)
c0aa3de07f483031ad49037a6478b728,beginner,6,False,60,True,zeroToHero z = f3 $ ($) f1 $ f2 z
6dc38c865477d53d7ba6cc73f911c97b,beginner,2,True,150,True,zeroToHero z =  mkHero $ runZero z
d60e97fb52c8996a18ae677dc829de63,familiar,1,True,70,True,zeroToHero z = f z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,8,True,160,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
fcc6d77976145411c15cf4688b9426a8,beginner,8,False,430,True,zeroToHero ad bd cd z = f2 $ f1 $ f1(fmap bd (f1 z))
c2493a43ecbfc416cb8b9929a51d48cd,familiar,3,True,50,True,zeroToHero z = f3 $ f1 z
66583fff7e95f35729ed3529d71d0875,knowledgeable,3,True,40,True,zeroToHero z = f3 $ f1 $ z
35221c0a287aa4e6332030edd14347e4,familiar,6,False,150,True,zeroToHero z = f3 (f1 (f2 z))
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,8,False,460,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
74fadbe787d232491016e6d79f31ba75,beginner,9,False,140,True,zeroToHero z = f2(f3(f1(f3(z))))
56c31ad4db4a5e996af830a4a288840a,knowledgeable,8,False,90,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 $ z
a067bd60627fd8c741c321c1ddb432e6,beginner,4,False,40,True,zeroToHero z = f1 $ f4 z
77894b9af261533583752d17ec74e7d7,knowledgeable,4,True,50,True,zeroToHero z = f2 $ f4 z
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
461bfc1b262451aa9a7a7a126842be27,beginner,6,False,140,True,zeroToHero z = f3 . f1 $ f2 z
cb3a772d4781c0ec6779e6830be0ab1e,expert,2,True,70,True,zeroToHero z = mkHero (runZero z)
2115be84d7f853336110188ca2b18975,beginner,5,False,260,True,zeroToHero z = snd $ f3 . f1 $ z
b37247477a0890806c1790761f20a74e,beginner,1,False,30,True,zeroToHero z = f z
106ddf30d5cf4ba89fb7a25867b82454,familiar,7,False,150,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
826851ce83712dc511a8fc9833b2b506,familiar,4,False,70,True,zeroToHero z = f1 (f4 z)
4c02c263cbd214f8f6e82efffaa25ea3,expert,4,False,50,True,zeroToHero z = f2 (f4 z)
8ee5cee8acd13cf7af7220f27126b3be,expert,7,True,60,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
c951cf97420874a430c0fca9973ecc3e,familiar,1,False,10,True,zeroToHero z = f z
ada90db03987ba11b6cd7add1eacd2b9,beginner,5,False,370,False,
eb7817a0f19f682cd8c466a8d39cd834,expert,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
543e0f2c117ba199eea555a066d91fee,beginner,4,False,100,True,zeroToHero z = f2 $ f4 z
826851ce83712dc511a8fc9833b2b506,familiar,5,True,750,True,zeroToHero z =  snd . f3 . f1 $ z
179c1785783826ef3d8be2af752c3b06,knowledgeable,1,True,160,False,
b98e47c156d5fd3f9c5995b8b055457e,familiar,10,False,230,True,zeroToHero z =f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $  f1 $ z
b060c8c998ee328c002115ecea6521fc,expert,10,False,200,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z -- Zero _ _ _ d
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,6,True,120,True,zeroToHero z = f3 $ (f1 . f2) z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
a76c8b31584d6e2cb7db24330117ba31,beginner,3,False,300,True,zeroToHero z = f3 . f1 $ z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,2,True,190,True,zeroToHero z = mkHero $ runZero z
161575be6f2e1d6a13f926e267d34e40,beginner,7,True,470,False,zeroToHero z = ((f2 z) <*>)
ec91f3b207a3811a088956c6fda79608,beginner,6,False,40,True,zeroToHero z = f3 $ f1 $ f2 z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,5,False,70,True,zeroToHero z = snd $ f3 $ f1 z
818b26af8d265ea26b6d6c6ab0592217,expert,10,True,160,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a76c8b31584d6e2cb7db24330117ba31,beginner,5,False,10,False,
31bc47690cbb4feac3e060ad41d4140b,familiar,7,True,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
129ccc7fd615bc40d53c27cc511e95f5,beginner,3,True,120,True,zeroToHero z = (.) f3 f1 z 
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,5,True,120,True,zeroToHero z = snd $ f3 (f1 z)
5467238d97cf3c514b38ef7b39e4e7af,beginner,1,True,10,False,
087c6fa629cb114f14790e282e3c50fb,beginner,3,False,100,True,zeroToHero z = f3 (f1 z)
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,9,True,70,True,zeroToHero z = f2$f1$f1$f3 z
073b904594732b58954d9040484f000d,expert,7,True,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
78e382632d8a09864de26ccae6e4d830,beginner,4,False,20,True,zeroToHero z = f2 $ f4 z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,6,False,90,True,zeroToHero z = f3 (f1 (f2 z))
a99db57990ab36996ed5c2529a7487f5,knowledgeable,3,False,70,True,zeroToHero z = f3 . f1 $ z
6dc38c865477d53d7ba6cc73f911c97b,beginner,7,False,210,True,zeroToHero z = (f2 z) <*> ((f1 z) <*>  (f3 z))
c8a4fd2e148384683c42c10c20542a28,familiar,3,True,100,True,zeroToHero z = f3 . f1 $ z
75385097af02152beed4773818a955a3,familiar,9,True,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,1,True,30,True,zeroToHero z = f z
4a3cdfb01bc08bd342aa12da29bf0efd,beginner,1,False,110,False,zeroToHero z = Hero a
e0670e76d06990305b0d1bd9fd9a7637,familiar,6,True,130,True,zeroToHero z = (f3 . f1 . f2) z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,6,True,100,True,zeroToHero z = f3 . f1 $ f2 z
991d949f3ef26707104816e230472028,beginner,1,False,10,False,
cdb44bcc4405b78953115687cdedfdba,beginner,9,False,150,True,zeroToHero z =  f2 $ f3 $ f1 $ f3 z
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero $ z
344c757b49e35b0f3778993875b68385,beginner,1,True,30,True,zeroToHero z = f z
bef3912cbba62ec1424aa383e232f938,familiar,9,True,80,True,zeroToHero z = f2.f3.f1.f3 $ z
f29f6a15a14ec6159da412ae2ee7fe95,beginner,2,False,60,True,zeroToHero z = mkHero(runZero(z))
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,7,False,270,True,zeroToHero z =(<*>) (f2 z) ((<*>)(f1 z) (f3(z)))
77bc97ccc95a029d78b5e3a715149d24,familiar,1,False,70,True,zeroToHero z = f z
5318315a6cba60dc3f0835927010b3c3,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
afaaec3b0373511032684993422c6fcb,expert,1,False,20,True,zeroToHero z = f z
e71487adcf03f4002519764ee6d60f6f,familiar,9,False,50,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
044270f5b1ec09e883f4f1542b78e7ad,familiar,1,False,20,True,zeroToHero z = f z
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,2,True,200,True,zeroToHero z = mkHero (runZero z)
ede764152520bb47ccc2593d993fa23c,knowledgeable,3,False,40,True,zeroToHero z = f3 $ f1 z
c0aa3de07f483031ad49037a6478b728,beginner,5,True,420,True,zeroToHero z = snd (f3 (f1 z))
9556d7286acb1244ced99522e717f68a,beginner,9,True,110,True,zeroToHero z = f2(f1(f1(f3(z))))
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,2,True,70,True,zeroToHero z = mkHero $ runZero z
ee372cc05c24dae8e8c7a06db03edfa6,expert,3,False,50,True,zeroToHero z = f3 $ f1 z
a8146355ea3ff6c43db23fdeadded370,expert,7,True,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
48bffecd4452c44b189a5faa259f76da,knowledgeable,4,False,30,True,zeroToHero z = f1 $ f4 z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,6,True,80,True,zeroToHero z = f3 . f1 . f2 $ z
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,9,False,240,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
26180c800fdb41341864107127483db2,familiar,3,False,330,True,zeroToHero z = f3 . f1
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,1,True,40,True,zeroToHero z = f z
9efb5a555b981e798b7851a0a7bbc099,expert,7,False,160,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0444e0853db3559293894e2bee511610,expert,10,True,190,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
179acc713889ea3015b9eb8e2cddb2fb,familiar,10,False,480,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a425db88176b4fccfced3a144db5ca9f,familiar,4,False,170,True,zeroToHero z = f2 $ f4 z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,3,False,50,True,zeroToHero z = f3 $ f1 z
f8a0ece59461a0dc7bbd711ad2703800,familiar,6,False,90,True,zeroToHero z = f3 $ f1 $ f2 $ z
4a4182471eab00f6c049de0c1d201828,knowledgeable,6,False,150,True,zeroToHero z = f3 $ f1 $ f2 z
9556d7286acb1244ced99522e717f68a,beginner,3,True,40,True,zeroToHero z = f3(f1(z))
39771b67e3f159523af8c53e65005375,beginner,3,False,70,True,zeroToHero z = f3 $ f1 z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,3,False,30,True,zeroToHero z = f3 . f1 $ z
6ac4a464c2a5958d94883aa409181cac,familiar,10,True,220,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
09334483f2865bd119c54e7b683e3a61,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
41c7ecbb9078a0d2720552fb65a38d15,beginner,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
786f38d645102cb548eafbe3ae433c27,beginner,5,False,230,True,zeroToHero z =  snd ( f3 (f1 z))
1887a957103a96bf536f1c0e8c38f41f,expert,4,True,20,True,zeroToHero z = f2 $ f4 z
67c6ad995c12404c540be9fbf021890d,expert,6,False,240,True,zeroToHero z = f3 $ (f1 . f2) z
26b86c14c95b99ed55d7b348521a6610,expert,6,True,160,True,zeroToHero z = (f3 . f1 . f2 . f1) z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,5,False,100,True,zeroToHero z = snd $ f3 $ f1 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,3,True,20,True,zeroToHero z = f3 $ f1 z
884649dcfc5b2019559b8639c002f3d5,familiar,4,False,70,True,zeroToHero z = f2 . f4 $ z
488b0acce2e547cce380766600b45652,beginner,4,False,40,True,zeroToHero z = f1 (f4 z)
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,4,False,40,True,zeroToHero z = f2 $ f4 z
18524987c371cf0a209a4f898e017732,knowledgeable,3,False,20,True,zeroToHero z = f3 (f1 z)
b17508c626384680b01705a7316387e6,beginner,3,False,20,False,
036df500b9df486003d652fa43d0dab2,knowledgeable,5,True,240,True,zeroToHero z = snd $ f3 $ f1 $ z
543d646b12818163ab15c22ff6d59ea6,beginner,9,True,100,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
087c6fa629cb114f14790e282e3c50fb,beginner,5,False,960,False,
339aea35764e6d2ecf30971aebbc4508,familiar,9,False,160,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z 
b77cb09b45671d1ecd010442e79fa160,knowledgeable,5,True,90,False,
74fadbe787d232491016e6d79f31ba75,beginner,5,False,410,True,zeroToHero z = snd(f3(f1(z)))
7f31d88c413e01ff75b909733f21b1e4,beginner,3,False,120,True,zeroToHero z = f3 $ f1 z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,5,False,240,True,zeroToHero z = snd $ f3 $ f1 z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,8,True,60,False,
35221c0a287aa4e6332030edd14347e4,familiar,1,True,30,True,zeroToHero z = f z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,1,True,20,True,zeroToHero z = f z
5f3e0da13c7b400f40f399475f27df2b,beginner,5,False,630,True,zeroToHero z = snd(f3(f1(z)))
f313f00a1428e5b910fe37bc72e19260,knowledgeable,1,True,20,True,zeroToHero z = f z
5d70cfb7d4e794ab497df440d82b5591,beginner,10,False,130,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
9331195fe9bd2c264c79af28acdd2790,knowledgeable,4,False,10,False,
327659000d76a023090acb4b83f3bc8d,expert,9,True,50,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
8e7cc5459359e4909144173557445d66,beginner,7,False,220,False,
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,8,False,190,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
60d4d9a46f4e45353755deced332e1d0,knowledgeable,2,False,30,True,zeroToHero z = mkHero $ runZero z
571ad98d2249a4842f7350843005a31b,familiar,1,True,40,True,zeroToHero z = f z
2841f32606cad750a81b715e70ec5aa9,familiar,8,True,110,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,6,True,110,True,zeroToHero z = (f3 . f1 . f2) z
8e7cc5459359e4909144173557445d66,beginner,6,True,150,True,zeroToHero z = f3(f1(f2(z)))
eb95e06455965d31bf37d68b50fec78a,familiar,1,False,10,True,zeroToHero z = f z
ccd5427521b094cdc77d7c62927f96fd,familiar,7,True,210,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
1a964a7c27b11d7ce3facdc46ce46c67,familiar,5,False,200,True,zeroToHero z = snd . f3 $ f1 z
239e0043be5dbcde254e38f89d8c3441,expert,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
10f681e4e772c06ee09b52db0d1a6f10,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
c951cf97420874a430c0fca9973ecc3e,familiar,5,False,540,True,zeroToHero z = snd .f3 . f1 $ z
037da4fc1a962550843d2cccff5fd337,beginner,7,False,650,False,
b44b3098647559c6b2404fa8a6590cf2,expert,3,True,50,True,zeroToHero z = f3 $ f1 z
4c8c15f5ce10d90254b37baf44321fd9,familiar,7,False,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
4f985fc706392b36e4e5161f89f2b6df,familiar,3,False,70,True,zeroToHero z = f3 $ f1 z
ec91f3b207a3811a088956c6fda79608,beginner,10,False,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
77894b9af261533583752d17ec74e7d7,knowledgeable,3,False,30,True,zeroToHero z = f3 . f1 $ z
1366b3652b74a1779ec0a8764414cce5,beginner,2,False,230,True,zeroToHero z = mkHero (runZero z)
29a2611b38a945c1d4655c2bfec1cb87,familiar,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5cc048f7f6c59c2e31debe291ce63860,beginner,7,True,810,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
8318c43a9e3954fa71dc933291c2a292,beginner,4,False,110,True,zeroToHero z = f2 . f4 $ z
4c02c263cbd214f8f6e82efffaa25ea3,expert,2,False,30,True,zeroToHero z = mkHero (runZero z)
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,5,False,40,True,zeroToHero z = snd . f3 . f1 $ z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,1,False,10,True,zeroToHero z = f z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,5,False,120,True,zeroToHero z = snd $ f3 $ f1 z
26b86c14c95b99ed55d7b348521a6610,expert,9,False,130,True,zeroToHero z = (f2 . f1 . f1 . f3) z
55a8cfc9317e2d6b4c2e4b99d1fa2e5c,beginner,4,False,80,True,zeroToHero z = f1(f4(z))
8b79c966d7329ab702686fab64b52910,beginner,3,False,30,True,zeroToHero z = f3 (f1 z)
315ccd3386e321e430d2c1e4aa6f3197,familiar,7,False,490,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
f65be8697cf3254770cee5f7e9d6f18b,expert,3,False,20,True,zeroToHero z = f3 $ f1 z
d820e8981d4a1112d329c9540ef53b53,beginner,8,False,570,True,zeroToHero ad bd cd z = (f2 . f1 . f1) (fmap bd (f1 z))
244595a23e5f663e01034eb2a1c4133e,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,8,True,130,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,4,False,30,True,zeroToHero z = f1 $ f4 z
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,4,False,20,True,zeroToHero z = f2 . f4
77538238b5957a40a2a4a92bb06ac1cc,beginner,3,True,160,True,zeroToHero z = f3 . f1 $ z
315ccd3386e321e430d2c1e4aa6f3197,familiar,9,False,140,True,zeroToHero z = f2. f3 .f1 . f3 $ z
239e0043be5dbcde254e38f89d8c3441,expert,7,False,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0e1a060e918ff2f0d5905af43681258b,expert,1,False,10,True,zeroToHero z = f z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,10,True,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,4,True,70,True,zeroToHero z = (f2 . f4) z
a99db57990ab36996ed5c2529a7487f5,knowledgeable,1,False,40,True,zeroToHero z = f z
387c96dedc96593feace9986feab6af2,knowledgeable,1,False,20,True,zeroToHero z = f z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,3,True,60,True,zeroToHero z = f3 (f1  z)
c1c8157e89b1ce60c75037def8c32c64,beginner,10,True,200,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
21576d33de65879a518990cf9cec076b,beginner,1,False,20,True,zeroToHero z = f z
a425db88176b4fccfced3a144db5ca9f,familiar,8,False,250,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
66583fff7e95f35729ed3529d71d0875,knowledgeable,9,True,190,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
387c96dedc96593feace9986feab6af2,knowledgeable,4,True,120,False,
c95399f8939ef366b9cc30854ec5568e,knowledgeable,8,True,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
129ccc7fd615bc40d53c27cc511e95f5,beginner,2,False,80,True,zeroToHero z = ($) mkHero (runZero z)
e71c344438e3a36003f830dc835c26dd,beginner,7,True,660,True,"zeroToHero z = let t1 = f1 z
                   t2 = f2 z
                   t3 = f3 z
               in  let t4 = t1 <*> t3
                   in t2 <*> t4"
288207543a17160976505dab3d531274,expert,1,True,20,True,zeroToHero z = f z
375fc54bf00c742cb417b718db47e685,knowledgeable,7,True,130,True,zeroToHero z =(f2 z) <*> ((f1 z) <*> (f3 z))
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,7,True,60,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
177a5434cb9f13abdc8a16935acee7c5,familiar,1,True,20,True,zeroToHero z = f z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,9,False,330,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,7,True,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5e5909ce089e61816802c7053606efac,familiar,8,False,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ (f1 $ z)
c137c3a39b95df67584d9847ad35f240,beginner,8,False,480,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
4bcdef3f74227300748ab595449f6ac4,expert,2,True,80,True,zeroToHero z = mkHero (runZero z)
78016daf84b5c49cf1cb120c58554e86,familiar,9,True,120,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,1,False,30,True,zeroToHero z = f z
77894b9af261533583752d17ec74e7d7,knowledgeable,9,False,70,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
4d7f959919c12887731dc98e5d900bca,beginner,9,False,310,True,zeroToHero z = f2 $ f1 $ f3 $ f1 (f1 $ f3 z)
eab930214cdcb976d7fc0b13a9e62a64,beginner,1,False,70,True,zeroToHero z = f z
ebc033777a9f3a13b4f826e331bb0e1e,expert,9,True,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,5,False,80,True,zeroToHero z = snd . f3 . f1 $ z
826851ce83712dc511a8fc9833b2b506,familiar,2,False,170,True,zeroToHero z = (mkHero (runZero z))
d8537eca1851b264dfc7e4196f1669c4,familiar,10,False,470,False,
a487fc3524faad7064ac73151634d102,familiar,6,False,180,True,zeroToHero z = f3 . f1 . f2 $ z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,8,False,330,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
ac287905e60629831c0479d21349b408,beginner,1,True,30,True,zeroToHero z = f z
2115be84d7f853336110188ca2b18975,beginner,7,False,200,True,zeroToHero z = (( <*> ) $ f2(z)) ((( <*> ) $ f1(z))(f3 $ z))
70539d897a4d48181cdf082fc6502a30,knowledgeable,8,False,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 (fmap bd (f1 z))
1965359c4ff9eb76f437c4841e8f3f9d,expert,5,False,710,False,
e85737c53584b3adbb76b8bab398e8de,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
39771b67e3f159523af8c53e65005375,beginner,6,True,310,True,zeroToHero z = f3 (f1(f2 z))
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 z
edea3a1169fdf8ee286e1f6597110451,beginner,9,True,80,True,zeroToHero z = f2(f3(f1(f3(z))))
a69e60b4125d00c7737c8c80349a4d39,familiar,5,True,80,True,zeroToHero z = snd $ f3 (f1 z)
a487fc3524faad7064ac73151634d102,familiar,7,True,220,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,8,True,260,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
d55694a634a9892535e5ce3921934577,knowledgeable,2,False,10,True,zeroToHero z = mkHero $ runZero z
e665d5e1324620bb676c2302e7018a84,beginner,6,False,110,True,zeroToHero z = f3$ f1$f2 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,4,True,240,True,zeroToHero z = f2 (f4 z)
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,5,False,170,True,zeroToHero z = f2 b a
df83a81bc67a3bfb2e72ffd82edd2973,familiar,1,False,20,True,zeroToHero z = f z
a425db88176b4fccfced3a144db5ca9f,familiar,1,True,20,True,zeroToHero z = f z
5cc048f7f6c59c2e31debe291ce63860,beginner,4,False,180,True,zeroToHero z = f2 $ f4 z
595c751566cbd6aeb0c5bbc04b616c84,familiar,4,False,40,True,zeroToHero z = f4 z
379fa5da662772f3b85af35d37a82aee,beginner,10,True,310,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z  
bef3912cbba62ec1424aa383e232f938,familiar,6,False,250,True,zeroToHero z = f3 . f1 . f2 $ z
c951cf97420874a430c0fca9973ecc3e,familiar,9,False,340,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
d7f4328e7760bdc06c59733f8e52c1cd,familiar,1,False,30,True,zeroToHero z = f z
d55694a634a9892535e5ce3921934577,knowledgeable,4,False,40,True,zeroToHero z = f2 $ f4 z
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,5,True,310,True,zeroToHero z = snd $ f3 $ f1 z
251f4873807a296c24f0d8976a5a9878,knowledgeable,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
5cc048f7f6c59c2e31debe291ce63860,beginner,9,True,120,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
ff9f46cbaea509e5cfc229c09151f8a0,familiar,2,False,20,False,
1787562e97b9c4727b4d3cd748ac2679,beginner,2,False,70,True,zeroToHero z = mkHero $ runZero z
483bdb13563b3334b09d4aed8ec41a83,familiar,5,False,760,True,zeroToHero z = snd (f3 (f1 z))
375fc54bf00c742cb417b718db47e685,knowledgeable,9,True,80,True,zeroToHero z = (f2 . f1 . f1 . f3) z
7350020def4d21232981ba025108c721,familiar,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
7a8cc7d3147a63df69e37594bf946891,expert,5,False,50,True,zeroToHero z = snd . f3 $ f1 z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,1,False,100,True,zeroToHero z = f z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,7,False,100,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
0dcc0151dbd0be28764a2b57eff11000,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,1,False,20,True,zeroToHero z = f z
9eef7f463b0da0ee012fab060eac779c,familiar,5,True,90,True,zeroToHero z = snd . f3 $ f1 z
cd98683effaa2b7afe47e09ab3ad9724,beginner,4,False,70,True,zeroToHero z =f2 (f4 z)
cdfbbf92b30abf3b76a869a77fe96649,beginner,5,False,200,True,zeroToHero z =snd(f3(f1(z)))
505b17e55d1085470aa412ceddd852df,familiar,8,False,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
7b32e685673285ab199626161ddb7d7f,beginner,3,False,40,False,zeroToHero z = f1 z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,7,False,740,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b44b3098647559c6b2404fa8a6590cf2,expert,1,True,140,True,zeroToHero z = f z
72a3e78cde398209904d3ca963afef23,familiar,3,True,130,True,zeroToHero z = f3 (f1 z)
b99e6eeff008085700ef4ba81c904c59,familiar,2,True,90,True,zeroToHero z = mkHero $ runZero z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,9,True,120,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,1,False,160,True,zeroToHero z = z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,3,True,70,True,zeroToHero z = f3 (f1 z)
044270f5b1ec09e883f4f1542b78e7ad,familiar,10,True,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
339aea35764e6d2ecf30971aebbc4508,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z 
1a6ca6e2899dbe9923e2cdb66c19869b,expert,10,True,250,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
378e6898a11a1208aea315380fee5a3b,beginner,3,False,50,True,zeroToHero z = f3 $ f1 z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,1,True,40,True,zeroToHero z = f z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,7,False,340,True,zeroToHero z = ($) <$> ((.) <$> f2 z <*> f1 z) <*> f3 z
b17508c626384680b01705a7316387e6,beginner,1,False,70,True,zeroToHero z = f z
421470777f4e04c44fda75466d08a74b,familiar,5,True,600,True,zeroToHero z = snd . f3 $ f1 z
7cc3c779f55ddfc4d1589deae4146aa1,beginner,3,True,220,False,"zeroToHero z = f2 f3 (f1 z, f1 z)"
249dc8fb7be3ed47d33af757d9038206,beginner,6,True,60,True,zeroToHero z = f3 (f1 (f2 z))
09c1196fc323d1408fa0023f0e8e4798,beginner,2,True,30,True,zeroToHero z = mkHero $ runZero z
177a5434cb9f13abdc8a16935acee7c5,familiar,9,True,90,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
5318315a6cba60dc3f0835927010b3c3,familiar,6,True,50,True,zeroToHero z = f3 (f1 (f2 z))
dcd4bba03614a4eee62471c743e04b59,familiar,5,False,180,True,zeroToHero z = snd $ f3 $ f1 z
b47fc9b6bc22b98c44e0a77a52d73d3f,beginner,1,True,60,True,zeroToHero z = f z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,5,False,300,True,zeroToHero z = snd . f3 . f1 $ z
a5ccffd115fb35601cd0abeb875e3ef1,beginner,6,False,230,True,zeroToHero z = f3(f1 . f2 $ z)
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,3,True,50,True,zeroToHero z = f3 . f1 $ z
3e7678d51165a906eb109b5db000dcc1,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
362421b0de702b5653b8e40c8e2fde9b,beginner,9,False,190,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
46ac089c35ec973d1acd87a543eb6afc,familiar,5,True,60,True,zeroToHero z = snd .f3 . f1 $ z
ef0be875d83d25638735ad5fe09f78dc,beginner,1,False,40,True,zeroToHero z = f z
371527c54037c622a5e89a00b4ca3062,knowledgeable,4,False,40,True,zeroToHero z = f1 (f4 z)
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,1,True,40,True,zeroToHero z = f z
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,8,False,300,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,1,False,20,True,zeroToHero z = f z
9b7227062d67fb683c392ddbf64b5222,familiar,1,False,10,True,zeroToHero z = f z
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,6,False,80,True,zeroToHero z = (f3.f1.f2) z
e61a28416a8db661bb20b9f90cb8817e,knowledgeable,1,True,20,True,zeroToHero z = f z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,10,False,90,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
8354f7811dd01e64e50f7a93bc9496a3,beginner,2,True,50,True,zeroToHero z = mkHero(runZero(z))
b03c366058de266ae33ff0a357f270af,familiar,5,False,110,True,zeroToHero z = (snd . f3 . f1) z
d93eab661d7b0582248a37e6c1c63922,expert,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
fcc6d77976145411c15cf4688b9426a8,beginner,10,False,260,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
75385097af02152beed4773818a955a3,familiar,8,False,300,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
4a4182471eab00f6c049de0c1d201828,knowledgeable,5,True,70,True,zeroToHero z = snd $ f3 $ f1 z
72f6aa6e9f54df59ed39875c22b90b02,beginner,5,True,340,False,
2256d27aa80818a6f469034217c52c08,knowledgeable,2,True,10,True,zeroToHero z = mkHero (runZero z)
fd6f9313a5188fdc952661eb847cdbfd,beginner,7,True,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
8e7ff147353a2b2b7e01877360e4f542,expert,1,False,30,True,zeroToHero z = f z
18697b0526cf7caa13928d0b12a8d609,knowledgeable,6,True,220,True,zeroToHero z = f2 . f2 . f2 $ z
d51eef4ce4864a674f8320a0844f6d0e,familiar,7,False,220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
b89d64c022283f0503cae14ed6bc91ca,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,7,True,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
571ad98d2249a4842f7350843005a31b,familiar,7,True,370,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
e2ae58a57f2ce882e576483d31eb17f3,beginner,7,False,260,False,
b6753504ff25073ef6c91bd41f5f3df1,familiar,5,False,90,True,zeroToHero z = (snd . f3 . f1) z
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,9,True,330,True,zeroToHero z = f2 . f3 . f1 . f3  $ z
fcc6d77976145411c15cf4688b9426a8,beginner,7,True,590,True,zeroToHero z = (<*>) (f2 z) (((<*>)(f1 z))(f3 z))
33bd1ceb89201901ba1934d9a36c9ec0,familiar,5,True,550,True,zeroToHero z = snd $ f3 $ f1 z
b59994bff73d141b1a2c66482c2151a0,familiar,7,True,60,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
3038b365758afb1c0c3843f66d6bfdd0,beginner,5,True,20,True,zeroToHero z = snd .f3 . f1 $ z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,10,False,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,1,False,10,True,zeroToHero z = f z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,2,False,10,True,zeroToHero z = mkHero (runZero z)
8318c43a9e3954fa71dc933291c2a292,beginner,9,True,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,6,True,190,True,zeroToHero z = f3 $ f1 $ f2 z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,9,True,50,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,2,False,70,True,zeroToHero z = mkHero $ runZero z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,2,False,10,True,zeroToHero z = mkHero $ runZero z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
edea3a1169fdf8ee286e1f6597110451,beginner,6,False,110,True,zeroToHero z = f3(f1(f2(z)))
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,5,True,420,True,zeroToHero z = snd $ f3 $ f1 z
037da4fc1a962550843d2cccff5fd337,beginner,2,False,20,True,zeroToHero z = mkHero(runZero(z))
4a4182471eab00f6c049de0c1d201828,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,4,True,140,True,zeroToHero z = f2 $ f4 z
339aea35764e6d2ecf30971aebbc4508,familiar,10,True,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a8146355ea3ff6c43db23fdeadded370,expert,5,True,130,True,zeroToHero z = snd (f3 (f1 z))
3241da6c672ea56f972fb3458ca21e8c,knowledgeable,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,1,False,50,True,zeroToHero z = f z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,5,True,220,True,zeroToHero z = snd $ f3 $ f1 z
cd98683effaa2b7afe47e09ab3ad9724,beginner,6,False,140,True,zeroToHero z = f3 (f1 (f2 z))
c95e2ff21206c9c14353e73ce1eedd65,familiar,5,True,200,True,zeroToHero z = snd . f3 $ f1 z
80e773e6df1378548c019d109f9d0ba1,knowledgeable,2,True,30,True,zeroToHero z = mkHero (runZero z)
550e23e2d581824b6bff5824d037ac77,expert,5,True,60,True,zeroToHero z = snd . f3 $ f1 z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,1,False,30,True,zeroToHero z = f z
64d7941452c82840603e2ca47cf57498,familiar,1,False,50,True,zeroToHero z = f z
168aae1b8d77b74801cc0f9740439d2c,familiar,7,True,570,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,4,True,40,True,zeroToHero z = f2 (f4 z)
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,1,True,20,True,zeroToHero z = f z
75385097af02152beed4773818a955a3,familiar,7,True,340,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,1,True,40,True,zeroToHero z = f z
44a27dc39f99711fd7ec764447360a8e,familiar,1,True,50,True,zeroToHero z = f z
c1c8157e89b1ce60c75037def8c32c64,beginner,6,True,130,True,zeroToHero z = f3 . f1 . f2 $ z
f313f00a1428e5b910fe37bc72e19260,knowledgeable,7,True,240,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,2,True,90,True,zeroToHero z = mkHero (runZero z)
436911b15142187d097ead2562a4aadb,beginner,5,False,90,True,zeroToHero z = snd . f3 . f1 $ z
7c1521df31f119e2453c761cc580ced7,beginner,4,True,60,True,zeroToHero z = f2 (f4 z)
07c051cc3ca560d0169cc3d454b30075,beginner,2,False,210,True,zeroToHero z = mkHero $ runZero z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,3,False,70,True,zeroToHero z = f3 (f1 z)
66f65089d3369efe07feb78ae3243a5b,beginner,4,False,120,True,"zeroToHero z =
  f2 $ f4 z"
88b8797619fd65bfb4c04d76fb2f639d,beginner,7,False,270,True,zeroToHero z =   (f2 z  <*>  (f1 z <*> f3 z))
5d8661ddcb173b1355d92ab87b62fded,beginner,10,False,330,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,9,False,170,True,zeroToHero z = f2 $ f1 $ f1 $ f1 $ f3 $ z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,9,False,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
fcc6d77976145411c15cf4688b9426a8,beginner,3,True,200,True,zeroToHero z =  (f3 (f1 z))
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,5,False,90,True,zeroToHero z = snd . f3 . f1 $ z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,6,True,80,True,zeroToHero z = f3 $ f1 $ f2 z
b0b2f6212bd1b96032905141c6f4273d,familiar,5,False,100,True,zeroToHero z = snd $ f3 $ f1 z
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,10,False,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
239e0043be5dbcde254e38f89d8c3441,expert,9,False,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,4,False,30,True,zeroToHero z = f2 $ f4 z
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,5,True,100,True,zeroToHero z = snd $ f3 $ f1 $ z
65bbf71a18c52af5acae2af61ceda139,expert,3,True,20,True,zeroToHero z = f3 $ f1 z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,5,True,560,True,zeroToHero z = snd (((.) f3 f1) z)
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,5,False,250,True,zeroToHero z = snd $ f3 $ f1 z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,4,False,100,True,zeroToHero z = f1 (f4 z)
488b0acce2e547cce380766600b45652,beginner,2,False,50,True,zeroToHero z = mkHero (runZero z)
88736a05ec99a8b6cd145156322c6857,familiar,3,False,190,True,zeroToHero z = f3 . f1 $ z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,1,True,70,True,zeroToHero z = f z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,7,False,210,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,8,False,70,True,zeroToHero ad bd cd z = f2 (f1 . f1 . fmap bd . f1 $ z)
8354f7811dd01e64e50f7a93bc9496a3,beginner,3,False,220,True,zeroToHero z = f3(f1(z))
3634c79dc9eb17e75aef4386b6517551,beginner,4,True,70,True,zeroToHero z = f1 (f4 z)
d02b382c9df1e4914004c1cdcb39944c,beginner,6,True,130,True,zeroToHero z = (f3.f1.f2) z
ebc033777a9f3a13b4f826e331bb0e1e,expert,8,False,70,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,6,False,100,True,zeroToHero z =f3 (f1(f2 z))
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,2,False,80,True,zeroToHero z = mkHero $ runZero z
d820e8981d4a1112d329c9540ef53b53,beginner,2,False,180,True,zeroToHero z = mkHero $ runZero z
1fbd32c59a72a8d02e6669fb619ae9af,expert,9,True,80,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
dc2a36f02119992fe6eb384269984ab1,beginner,7,True,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
e71c344438e3a36003f830dc835c26dd,beginner,9,True,130,False,zeroToHero z = f2 . f1 . f1 . f3 $ z
1965359c4ff9eb76f437c4841e8f3f9d,expert,3,False,100,True,zeroToHero z = f3 .f1 $ z
ad7843387268243da823336f4605ea55,familiar,2,True,70,True,zeroToHero z = mkHero $ runZero z
74d5d787eee0b327feff4f56f8c9f86b,familiar,8,False,150,True,zeroToHero ad bd cd z = (f2 . f1 . f1) $ fmap bd (f1 z)
cd98683effaa2b7afe47e09ab3ad9724,beginner,3,True,70,True,zeroToHero z = f3 (f1 z)
e85737c53584b3adbb76b8bab398e8de,expert,1,True,90,True,zeroToHero z = f z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,6,False,60,True,zeroToHero z = f3 (f1 (f2  z))
ede764152520bb47ccc2593d993fa23c,knowledgeable,7,False,160,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
1c2275472fae96eace450a9d8a53cd65,familiar,9,False,150,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
6b876ef3542923d6c9e028e2d27ffb30,expert,3,True,20,True,zeroToHero z = f3 (f1 z)
cc09dca6b84568e564b3076d65b2f352,expert,8,True,170,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
d1bea492a5a920685c1d80eecafdb058,beginner,3,True,90,True,zeroToHero z = f3 (f1 z)
f950540939f51b2ea37e3da10a31cfab,familiar,2,False,80,True,zeroToHero z = mkHero $ runZero z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,4,False,60,True,zeroToHero z = f2$f4 z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,3,True,30,True,zeroToHero z = f3 . f1 $ z
ece3d06c410b790592b597d356053a6a,beginner,10,False,10,False,
28b86312bf3f1fe03c2c2198948272fe,familiar,1,True,10,True,zeroToHero z = f z
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,5,False,530,False,
eb7817a0f19f682cd8c466a8d39cd834,expert,5,False,100,True,zeroToHero z = snd $ f3 $ f1 z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,8,False,350,True,zeroToHero ad bd cd z = f1 $ f1 $ fmap bd (f1 z)
c0e44404e822ec83f885fdeeedf52d66,beginner,7,False,810,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
7b7d03da09f666bbf1df4590b35eb785,beginner,8,True,750,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,5,False,60,True,zeroToHero z = snd . f3 . f1 $ z
b0b2f6212bd1b96032905141c6f4273d,familiar,8,True,170,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
80e773e6df1378548c019d109f9d0ba1,knowledgeable,3,False,10,False,
10e6dee20c68d65b1a843a8f6e0216d7,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
7f27fffeb573a79b238468b9c577e037,beginner,6,False,180,True,zeroToHero z = f3 . f1 . f2 $ z
5318315a6cba60dc3f0835927010b3c3,familiar,5,False,60,True,zeroToHero z = snd (f3 (f1 z))
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,2,True,100,True,zeroToHero z = mkHero $ runZero z
83da8892760572ef7c93ab8b61c673e9,expert,8,True,330,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
6a057403f7429f843b2a1293b8ca2384,expert,3,False,30,True,zeroToHero z = f3 $ f1 z
283e204a4ca992349c112962d27bac24,familiar,6,False,70,True,zeroToHero z = (f3 . f1 . f2) z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,3,False,30,True,zeroToHero z = f3 $ f1 z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,4,True,130,True,zeroToHero z = f2 $ f4 z
ad7843387268243da823336f4605ea55,familiar,8,True,250,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd) $ f1 z
28b86312bf3f1fe03c2c2198948272fe,familiar,3,True,70,True,zeroToHero z = (f3 . f1) z
29a2611b38a945c1d4655c2bfec1cb87,familiar,5,False,210,True,zeroToHero z = snd $ f3 $ f1 z
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,2,False,70,True,zeroToHero z = mkHero $ runZero z
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,6,False,60,True,zeroToHero z = (f3.f1.f2) z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,8,False,10,False,
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,5,True,160,True,zeroToHero z = snd.f3.f1$z
18697b0526cf7caa13928d0b12a8d609,knowledgeable,8,True,310,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
be8d8a2f250a65de067376ffdc252fa1,familiar,10,True,210,True,zeroToHero z = f3 $ (f2 . f2) $ f1 $ f2 $ f1 $ f2 $ f1 z
239e0043be5dbcde254e38f89d8c3441,expert,10,True,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
106ddf30d5cf4ba89fb7a25867b82454,familiar,10,True,130,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
9602e3a3388edb5367b3768b11449e0f,beginner,4,False,30,False,
ede764152520bb47ccc2593d993fa23c,knowledgeable,9,False,110,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
3e7678d51165a906eb109b5db000dcc1,beginner,9,True,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
b227975f372f0422ce0593b0528d3997,expert,4,True,40,True,zeroToHero z = f2 (f4 z)
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,4,True,60,True,zeroToHero z = f2 . f4 $ z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,10,False,180,True,zeroToHero z = f3 . f2 . f2. f1 . f2 . f1 . f2 . f1 $ z
19327e56c9776fc356cda0d8be4d7c5c,familiar,1,True,50,True,zeroToHero z = f z
1a473e83951a05879380af6bce63a431,beginner,4,False,60,True,zeroToHero z = f1(f4(z))
48bffecd4452c44b189a5faa259f76da,knowledgeable,3,True,10,True,zeroToHero z = f3 $ f1 z
72a3e78cde398209904d3ca963afef23,familiar,5,True,910,False,
b6753504ff25073ef6c91bd41f5f3df1,familiar,8,True,170,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap (bd) . f1 $ z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,9,False,50,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
461bfc1b262451aa9a7a7a126842be27,beginner,2,False,70,True,zeroToHero z = mkHero $ runZero z
c82210067e56c7849d59cfeaba096e72,expert,5,False,170,True,zeroToHero z = snd $ f3 $ f1 z
84fa38ad7c9dc2a7183f484e0a09549c,beginner,1,True,50,True,zeroToHero z = f z
afaaec3b0373511032684993422c6fcb,expert,9,False,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,9,False,60,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
177a5434cb9f13abdc8a16935acee7c5,familiar,10,False,170,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,5,True,580,True,zeroToHero z = (snd.f3.f1) z
319c7c8624509e3480b8bc307052552f,familiar,6,False,90,True,zeroToHero z = f3 $ f1 $ f2 z
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,7,False,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
9331195fe9bd2c264c79af28acdd2790,knowledgeable,3,True,60,True,zeroToHero z = f3 $ f1 z
365e3550feaf68b3a0a97668415f9186,expert,10,True,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
4a4182471eab00f6c049de0c1d201828,knowledgeable,1,True,50,True,zeroToHero z = f z
6b876ef3542923d6c9e028e2d27ffb30,expert,7,True,120,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,3,False,100,True,zeroToHero z = f3 $ f1 z
d497b0fc285ce52898596505f1eef8ec,beginner,4,True,60,True,zeroToHero z = f4 z
09c1196fc323d1408fa0023f0e8e4798,beginner,10,True,230,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
cc09dca6b84568e564b3076d65b2f352,expert,9,False,100,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
77bc97ccc95a029d78b5e3a715149d24,familiar,3,False,20,False,
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,1,True,30,True,zeroToHero z = f z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,10,False,140,True,zeroToHero z = f3 $ (f2 . f2 . f1 . f2 . f1 . f2 . f1) z
c137c3a39b95df67584d9847ad35f240,beginner,3,True,60,True,zeroToHero z = f3 $ f1 z
fd6f9313a5188fdc952661eb847cdbfd,beginner,4,False,60,True,zeroToHero z = f2 $ f4 z
74d5d787eee0b327feff4f56f8c9f86b,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
39771b67e3f159523af8c53e65005375,beginner,9,False,140,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
88b8797619fd65bfb4c04d76fb2f639d,beginner,2,True,60,True,zeroToHero z = mkHero (runZero z)
74fadbe787d232491016e6d79f31ba75,beginner,8,True,520,False,
716248ea595a9ae1505b2085577bf74f,familiar,7,False,630,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
f8a0ece59461a0dc7bbd711ad2703800,familiar,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,3,True,20,True,
d262f2b7ad8fdb2b7ca148c44073a378,familiar,1,False,30,True,zeroToHero z = z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,7,True,480,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
5d8661ddcb173b1355d92ab87b62fded,beginner,2,False,70,True,zeroToHero z = mkHero $ runZero z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,9,False,70,False,
83da8892760572ef7c93ab8b61c673e9,expert,3,False,150,True,zeroToHero z = f3 $ f1 z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,10,False,270,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
0ffe6029b3220feb9b79e307b7e15045,beginner,7,False,290,False,
d2e960e8a4a76ce3be0b53b2737740eb,familiar,2,True,100,True,zeroToHero z = mkHero $ runZero z
41c7ecbb9078a0d2720552fb65a38d15,beginner,7,True,90,True,zeroToHero z = ((<*>) $ f2 z) $ ((<*>) $ f1 z) (f3 z)
3a42d8a8584329550d330fb080823f09,familiar,1,False,20,True,zeroToHero z = f z
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,7,True,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
f6dee05b6426cd0cc6ab69f7948b7cbd,beginner,1,True,50,True,zeroToHero z = f z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,4,True,100,True,zeroToHero z = f1 $ f4 z
6a4ce62cdcf971a60e9ee6e34f197494,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
168aae1b8d77b74801cc0f9740439d2c,familiar,6,False,190,True,zeroToHero z = f3 . f1 . f2 $ z
251f4873807a296c24f0d8976a5a9878,knowledgeable,7,True,250,True,zeroToHero z = f2 z <*> ( f1 z <*> f3 z )
2115be84d7f853336110188ca2b18975,beginner,9,False,70,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,2,False,10,True,zeroToHero z = mkHero $ runZero z
47b2fffe500a77176e08c5b994599158,expert,1,True,40,True,zeroToHero z = z
9b7227062d67fb683c392ddbf64b5222,familiar,3,False,190,True,zeroToHero z = f3 $ f1 z
ad7843387268243da823336f4605ea55,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
ad7843387268243da823336f4605ea55,familiar,5,False,120,True,zeroToHero z = snd $ f3 $ f1 z
6489adf3f7229cadb5f4950842c98ab8,familiar,3,True,30,True,zeroToHero z = f3 (f1 z)
4d7f959919c12887731dc98e5d900bca,beginner,5,False,260,True,zeroToHero z = snd $ f3 $ f1 z
826851ce83712dc511a8fc9833b2b506,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
29a2611b38a945c1d4655c2bfec1cb87,familiar,1,False,20,True,zeroToHero z = f z
b03c366058de266ae33ff0a357f270af,familiar,6,True,180,True,zeroToHero z = (f3 . f1 . f2)z
2a6059efa02398266bf6fe47138429ab,familiar,2,True,60,True,zeroToHero z = mkHero (runZero z)
b98e47c156d5fd3f9c5995b8b055457e,familiar,7,True,440,True,zeroToHero z = <*> $ f2 z
416aa68001a78b7c0f965c1e43fcb02b,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
33de35e204b83871ca344f0e792b3b30,familiar,4,True,20,True,zeroToHero z = f2 (f4 z)
c82210067e56c7849d59cfeaba096e72,expert,9,False,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
74a3ac676d73807f247e6d1bd68fbc92,beginner,9,False,90,True,zeroToHero z = f3 . f1 . f2 $ z
0444e0853db3559293894e2bee511610,expert,4,True,50,True,zeroToHero z = f1 $ f4 z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,8,False,150,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
4bcdef3f74227300748ab595449f6ac4,expert,1,False,50,True,zeroToHero z = f z
df5f40fcb2aa072013c7527113246ce5,familiar,9,False,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,10,True,150,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d1bea492a5a920685c1d80eecafdb058,beginner,1,True,110,True,zeroToHero z = (f z)
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,9,False,200,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,9,True,210,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
aaa8e289c3498763e59ed320870664e5,familiar,4,False,140,True,zeroToHero z = (f2.f3.f4) z
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,5,True,100,True,zeroToHero z = snd . f3 $ f1 z
cdb44bcc4405b78953115687cdedfdba,beginner,1,False,30,True,zeroToHero z = f z
0e4890937507e8a0be015a2dc9c15dd9,beginner,5,True,130,True,zeroToHero z = snd (f3 (f1 z))
edea3a1169fdf8ee286e1f6597110451,beginner,8,False,470,True,zeroToHero ad bd cd z = f2 (f1 (f1 ((fmap bd) (f1 z))))
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero z
1c2275472fae96eace450a9d8a53cd65,familiar,5,False,150,True,zeroToHero z = snd . f3 . f1 $ z
4d7f959919c12887731dc98e5d900bca,beginner,7,False,1430,True,zeroToHero z =   ((<*>) $ f2 z) $ ((<*>) $ f1 z)(f3 z)
a067bd60627fd8c741c321c1ddb432e6,beginner,8,False,360,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,2,True,80,True,zeroToHero z = mkHero $ runZero z
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,5,True,200,True,zeroToHero z = snd $ f3 $ f1 z
b59994bff73d141b1a2c66482c2151a0,familiar,3,True,20,True,zeroToHero z = f3 . f1 $ z
afaaec3b0373511032684993422c6fcb,expert,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,3,False,50,True,zeroToHero z = f3 $ f1 $ z
8c948338fb05a57f55a5dda98d20e181,familiar,2,True,130,True,zeroToHero z = mkHero (runZero z)
74fadbe787d232491016e6d79f31ba75,beginner,6,True,130,True,zeroToHero z = f3(f1(f2(z)))
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
066558bd525749f4a507fa085ce7fc10,expert,2,True,40,True,zeroToHero z = mkHero $ runZero z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,4,False,70,True,zeroToHero z = f2 (f4 z)
18697b0526cf7caa13928d0b12a8d609,knowledgeable,5,False,110,True,zeroToHero z = snd (f3 (f1 z))
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,9,False,90,True,zeroToHero z =  f2 . f3 . f1 . f3 $ z
1348b759214c0626b8ff55c354b2ccf8,familiar,6,True,110,True,zeroToHero z = f3 . f1 $ f2 z
7f27fffeb573a79b238468b9c577e037,beginner,1,True,10,True,zeroToHero z = f z
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,1,True,60,True,zeroToHero z = f z
26180c800fdb41341864107127483db2,familiar,4,True,100,True,zeroToHero z = (f2 . f4) z
938d71fb6b990dd832a9e36c95aa756d,beginner,2,True,50,True,zeroToHero z = mkHero(runZero(z))
2f8912cfecf02d17bcc66267f5aacfcc,knowledgeable,1,True,60,True,zeroToHero z = f z
c951cf97420874a430c0fca9973ecc3e,familiar,8,True,160,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
c8dd929e63e8d16ac369170c5bb6af41,beginner,5,True,360,False,
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,4,True,70,True,zeroToHero z = f2 . f4 $ z
f6dee05b6426cd0cc6ab69f7948b7cbd,beginner,2,False,90,True,zeroToHero z = mkHero $ runZero z
02b9db0034efee5e3a0523f9b92adbb0,familiar,5,True,210,True,zeroToHero z = snd $ f3 $ f1 z
67c6ad995c12404c540be9fbf021890d,expert,4,False,340,True,zeroToHero z = (f2 . f4) z 
1366b3652b74a1779ec0a8764414cce5,beginner,3,True,100,False,
dcd4bba03614a4eee62471c743e04b59,familiar,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
aaa8e289c3498763e59ed320870664e5,familiar,6,False,60,True,zeroToHero z = (f3 . f1 . f2) z
80d125644136c9b969bb5083bdd926c6,knowledgeable,10,False,500,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
5995f6c18544dfc6ef7a799d30f67827,knowledgeable,1,True,20,True,zeroToHero z = f z
bfa6cfbbd7b785dde99cbb919eea9b15,expert,4,True,110,True,"zeroToHero z = 
  let x = x
  in x"
5df1ee4edd52d872eadffaef2554458f,knowledgeable,5,False,80,True,zeroToHero z = snd $ f3 $ f1 $ z
e14952bb7c1a702923f22827e61b785a,knowledgeable,6,True,160,True,zeroToHero z = f3 $ f1 $ f2 z
a69e60b4125d00c7737c8c80349a4d39,familiar,4,False,30,True,zeroToHero z = f1 (f4 z)
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
d820e8981d4a1112d329c9540ef53b53,beginner,7,True,530,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
33bd1ceb89201901ba1934d9a36c9ec0,familiar,3,True,180,True,zeroToHero z = f3 $ f1 z
80f13c91cec9bf8bb2ace9ac04f200c0,knowledgeable,2,False,80,True,zeroToHero z = mkHero (runZero z)
6c7f8089c7c63a7ad127c01710e9ce88,familiar,3,False,50,True,zeroToHero z = f3 . f1 $ z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,3,False,60,True,zeroToHero z = f3 (f1 z)
81833ba6561ab089378f84d867fcac93,familiar,9,True,220,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
edea3a1169fdf8ee286e1f6597110451,beginner,10,False,280,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
202f7f618cdd51a1de903ee5c2425ebd,expert,5,False,100,True,zeroToHero z = snd (f3 (f1 z))
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,6,False,120,True,zeroToHero z = f3 . f1 . f2 $ z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,3,False,20,True,zeroToHero z = f3 $ f1 z
d488d656b29e390b29c8a255772b9e4d,knowledgeable,5,True,60,False,
416aa68001a78b7c0f965c1e43fcb02b,expert,5,False,40,True,zeroToHero z = snd . f3 $ f1 z
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,3,True,30,True,zeroToHero z = f3 . f1 $ z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,7,True,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
3c1a2fe0d288739395c47abc2cb08055,beginner,3,False,80,True,zeroToHero z = f3 $ f1 z
84856f180ba8b3fb1caacbd548902435,knowledgeable,3,False,30,True,zeroToHero z = f3 . f1 $ z
e58242790dd7ed13c00bf1735dff3f62,beginner,5,True,140,False,"zeroToHero z = fst (f2 z) , snd (f2 z)"
2841f32606cad750a81b715e70ec5aa9,familiar,7,False,120,True,zeroToHero z = (<*>) (f2 z) ((<*>) (f1 z) (f3 z))
8318c43a9e3954fa71dc933291c2a292,beginner,10,False,410,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
74d5d787eee0b327feff4f56f8c9f86b,familiar,10,False,160,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
c0aa3de07f483031ad49037a6478b728,beginner,9,True,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
85e380dc56488079d9f8c48056a1686d,beginner,7,True,310,True,
239e0043be5dbcde254e38f89d8c3441,expert,4,True,40,True,zeroToHero z = f2 $ f4 z
c11c3627359baa856c261d83452543c1,beginner,2,False,100,True,zeroToHero z = mkHero(runZero(z))
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,1,False,10,True,zeroToHero z = f z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,9,True,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
c0e44404e822ec83f885fdeeedf52d66,beginner,3,False,30,True,zeroToHero z = f3 (f1 z)
a85dc5f8bb91acc99c89c0ed0883a248,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero $ z
28e4223dd0a0145a83e7a8d852576769,familiar,9,True,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
bc406fb6fb8b65b84a690f3112dd003d,familiar,7,False,150,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,2,True,20,True,zeroToHero z = mkHero (runZero z)
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,5,True,280,True,zeroToHero z = snd (f3 (f1 z))
ec91f3b207a3811a088956c6fda79608,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
8faf966574e48f82421d20e7a47906cb,familiar,10,False,10,False,
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,1,True,50,True,zeroToHero z = f z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,9,True,140,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
cdb44bcc4405b78953115687cdedfdba,beginner,8,True,150,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
be8d8a2f250a65de067376ffdc252fa1,familiar,2,False,100,True,zeroToHero z = mkHero $ runZero z
e61a28416a8db661bb20b9f90cb8817e,knowledgeable,3,True,10,False,
5e5909ce089e61816802c7053606efac,familiar,3,True,80,True,zeroToHero z = (f3 . f1) z
67c6ad995c12404c540be9fbf021890d,expert,1,True,40,True,zeroToHero z = f z
9d5377de61f5158f7da60d53b4246507,expert,9,False,80,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
5a105700f8488e7eff952d9abc8f2ff2,beginner,3,False,90,True,zeroToHero z = f3 $ f1 z
5df1ee4edd52d872eadffaef2554458f,knowledgeable,6,True,50,True,zeroToHero z = f3$f1$f2 $ z
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,9,False,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
1787562e97b9c4727b4d3cd748ac2679,beginner,5,True,430,True,zeroToHero z = snd (f3 (f1 z))
19327e56c9776fc356cda0d8be4d7c5c,familiar,10,False,190,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
037da4fc1a962550843d2cccff5fd337,beginner,6,True,150,True,zeroToHero z = f3 $ f1 $ f2 $ z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,9,False,120,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
a15bae08ec8fcf0077c4f69419e583fd,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
644572249c01cedc33983b25fd119da0,beginner,2,True,220,True,zeroToHero z = mkHero $ runZero z
75385097af02152beed4773818a955a3,familiar,1,True,40,True,zeroToHero z = f z
7cc3c779f55ddfc4d1589deae4146aa1,beginner,2,False,100,True,zeroToHero z = mkHero (runZero z)
d488d656b29e390b29c8a255772b9e4d,knowledgeable,4,False,50,True,zeroToHero z = (f2 (f4 z))
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,3,False,50,True,zeroToHero z = f3 $ f1 z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,4,False,100,False,zeroToHero z = f2(f4 z)
e665d5e1324620bb676c2302e7018a84,beginner,4,False,40,True,zeroToHero z = f2 $ f4 z
88b8797619fd65bfb4c04d76fb2f639d,beginner,3,False,60,True,zeroToHero z = (f3 . f1) z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,9,False,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
7350020def4d21232981ba025108c721,familiar,8,True,220,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,6,True,130,True,zeroToHero z = f3 . f1 . f2 $ z
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,7,False,390,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
0a0e430fbe01bef615327c7a6901fc60,beginner,4,True,30,True,zeroToHero z = f1 $ f4 z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,9,True,380,True,zeroToHero z =  f2 $ f1 $ f1 $ f3 z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,8,True,180,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . (fmap bd) . f1) z
21566d006a72c17c365218d8bc448f58,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
07c051cc3ca560d0169cc3d454b30075,beginner,10,False,240,False,zeroToHero z = f3 $ f2 $ f2 $ f1$ f2 $ f1 $ f2 $ f1 z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,8,False,180,True,"zeroToHero ad bd cd z = f1 $ f1 ld where
 lb = f1 z
 ld = fmap bd lb"
884649dcfc5b2019559b8639c002f3d5,familiar,9,True,90,True,zeroToHero z = f2.f3.f1.f3 $ z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,1,False,50,True,zeroToHero z = f y
b47fc9b6bc22b98c44e0a77a52d73d3f,beginner,2,False,70,True,zeroToHero z = mkHero (runZero z)
02b9db0034efee5e3a0523f9b92adbb0,familiar,2,False,100,True,zeroToHero z = mkHero $ runZero z
1c2275472fae96eace450a9d8a53cd65,familiar,6,True,130,True,zeroToHero z = f3 . f2 . f1 $ z
e6a7a39bc3f97597b77cb07271535a7a,beginner,2,False,40,True,zeroToHero z = mkHero(runZero(z))
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,7,True,120,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
3471f8a90c928814d465965e4909481f,beginner,2,False,120,True,zeroToHero z = mkHero (runZero z)
161575be6f2e1d6a13f926e267d34e40,beginner,2,False,70,True,zeroToHero z = mkHero (runZero z)
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,9,True,70,True,zeroToHero z = (f2 (f1 (f1 (f3 z))))
d820e8981d4a1112d329c9540ef53b53,beginner,6,False,190,True,zeroToHero z = (f3 . f1 . f2) z
d05e5e910f80ad1ca07d6fc6031d7844,beginner,5,True,300,True,zeroToHero z = snd . f3 . f1 $ z
fb2469794c98c8b64102caecc9932882,beginner,5,False,390,True,zeroToHero z = snd $ f3 $ f1 z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,6,False,130,True,zeroToHero z =  f3 (f1 (f2 (f1 (f2 (f1 z)))))
e5c6d897a22880e74bce1851cc1a3d85,beginner,2,False,160,False,zeroToHero z = mkHero runZero
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,10,False,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
06afcfbc541160a8ab34cf4e19907ed6,familiar,5,False,90,True,zeroToHero z = snd $ f3 $ f1 z
b03c366058de266ae33ff0a357f270af,familiar,9,False,50,True,zeroToHero z =(f2 . f1 . f1 . f3) z
e0670e76d06990305b0d1bd9fd9a7637,familiar,7,False,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
9a60aa356b807416def8208268acdac7,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
d71efadd44f15a7c0e5119ff9ca31c64,beginner,7,True,680,False,
571ad98d2249a4842f7350843005a31b,familiar,6,False,80,True,zeroToHero z = (f3 . f1 . f2) z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,1,False,30,True,zeroToHero z = f z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,7,False,480,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
bb17bf22324c19bcc027947a5cdbf49c,beginner,1,True,50,True,zeroToHero z = f z
1fbd32c59a72a8d02e6669fb619ae9af,expert,1,True,10,True,zeroToHero z = f z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,9,False,130,True,zeroToHero z = (f2 . f3 . f1 . f3) z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,6,True,150,True,zeroToHero z = f3 $ f1 $ f2 z
192ac576f69cd45f2e40d93ab0d1e910,expert,5,False,130,True,zeroToHero z = snd (f3 (f1 z))
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,4,True,30,True,zeroToHero z = f2 $ f4 z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero $ z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,8,False,170,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,5,False,150,True,zeroToHero z = snd $ f3 $ f1 z
77d715004884d0ba54c755231b19f078,familiar,10,False,260,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
6e02d1f919cfe3f2a8e1a4985b5f8dc7,familiar,7,False,40,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
6a057403f7429f843b2a1293b8ca2384,expert,5,False,40,True,zeroToHero z = snd $ f3 $ f1 z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,7,False,740,True,"zeroToHero z = f2 z <*> heroB
  where heroB = (f1 z) <*> (f3 z)"
9556d7286acb1244ced99522e717f68a,beginner,2,False,70,True,zeroToHero z = mkHero(runZero(z))
322c12b3c3a069076fc1c4ab3f98d536,familiar,7,False,540,False,
646143c9140b64259a1cb1720227541d,familiar,9,False,320,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
cdfbbf92b30abf3b76a869a77fe96649,beginner,7,False,320,False,
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,8,False,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,1,True,40,True,zeroToHero z = f z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
26180c800fdb41341864107127483db2,familiar,9,False,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,1,False,30,True,zeroToHero z = f z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
8b79c966d7329ab702686fab64b52910,beginner,8,True,330,True,zeroToHero ad bd cd z = (f2 . f1 . f1) (fmap bd (f1 z))
251f4873807a296c24f0d8976a5a9878,knowledgeable,4,False,50,True,zeroToHero z = f2 . f4 $ z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,8,True,490,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
378e6898a11a1208aea315380fee5a3b,beginner,8,True,150,False,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
322c12b3c3a069076fc1c4ab3f98d536,familiar,10,True,470,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
f950540939f51b2ea37e3da10a31cfab,familiar,1,True,80,True,zeroToHero z = f z
d05e5e910f80ad1ca07d6fc6031d7844,beginner,7,True,330,False,
ee372cc05c24dae8e8c7a06db03edfa6,expert,2,True,10,True,zeroToHero z = mkHero $ runZero z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,8,True,120,True,zeroToHero ad bd cd z = (f2. f1 . f1) (fmap bd (f1 z))
80e773e6df1378548c019d109f9d0ba1,knowledgeable,4,True,50,True,zeroToHero z = f2 . f4 $ z
4d7f959919c12887731dc98e5d900bca,beginner,8,True,530,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
ebd598150e230b3f3f04c3274f1b435b,familiar,6,True,50,True,zeroToHero z = f3 $ f1 $ f2 z
a876f4a3b03252b308a26bde9ed076a1,beginner,1,False,30,True,zeroToHero z = f  z
e14952bb7c1a702923f22827e61b785a,knowledgeable,10,True,450,True,zeroToHero z = (f3. f2 . f2 . f1 . f2 . f1 . f2 . f1) z
02b9db0034efee5e3a0523f9b92adbb0,familiar,1,True,20,True,zeroToHero z = f z
e43a150ca25e1ee975afdefa23805574,expert,10,True,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
8ee5cee8acd13cf7af7220f27126b3be,expert,10,False,500,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
46ac089c35ec973d1acd87a543eb6afc,familiar,3,True,30,True,zeroToHero z = f3 . f1 $ z
02b9db0034efee5e3a0523f9b92adbb0,familiar,9,True,200,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,3,False,40,True,zeroToHero z = f3 (f1 z)
435697fa5f4c877702be12ebbb16915d,beginner,4,False,30,True,zeroToHero z = f1(f4(z))
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,9,False,230,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
07c051cc3ca560d0169cc3d454b30075,beginner,5,True,80,True,zeroToHero z = snd $ f3 $ f1 z
dc2a36f02119992fe6eb384269984ab1,beginner,10,False,180,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
75385097af02152beed4773818a955a3,familiar,10,False,250,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,6,False,140,True,zeroToHero z = f3 $ f1 $ f2 z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,4,True,60,True,zeroToHero z = f2 $ f4 z
44a27dc39f99711fd7ec764447360a8e,familiar,5,True,50,True,zeroToHero z = snd $ f3 $ f1 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,1,True,20,True,zeroToHero z = f z
1eac69aa55d002757c9ffa81582ec6b7,knowledgeable,4,True,60,True,zeroToHero z = f1 $ f3 $ f4 z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,2,False,20,True,zeroToHero z = mkHero (runZero z)
cb3a772d4781c0ec6779e6830be0ab1e,expert,5,False,120,True,zeroToHero z = snd $ f3 $ f1 z
cc346580f7abafa7cf857ab2f8b6d8e5,familiar,2,True,80,True,zeroToHero z = mkHero $ runZero z
70539d897a4d48181cdf082fc6502a30,knowledgeable,10,False,200,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,3,True,10,True,zeroToHero z = f3 $ f1 z
550e23e2d581824b6bff5824d037ac77,expert,7,True,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
283e204a4ca992349c112962d27bac24,familiar,2,False,50,True,zeroToHero z = mkHero (runZero z)
066558bd525749f4a507fa085ce7fc10,expert,3,False,60,True,zeroToHero z = (f3 . f1) z
c17a74041a41e05ff885fb998342d99f,beginner,1,False,40,True,zeroToHero z = f z
33bd1ceb89201901ba1934d9a36c9ec0,familiar,2,False,70,True,zeroToHero z = mkHero $ runZero z
505b17e55d1085470aa412ceddd852df,familiar,7,True,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,8,True,200,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
28e4223dd0a0145a83e7a8d852576769,familiar,7,True,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
bf03a7c2d505604c908f2a9138b15838,expert,10,True,470,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
073b904594732b58954d9040484f000d,expert,4,False,100,True,zeroToHero z = f2 $ f4 z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,9,True,140,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
505b17e55d1085470aa412ceddd852df,familiar,9,True,150,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
5e5909ce089e61816802c7053606efac,familiar,4,False,70,True,zeroToHero z = f4 z
d04b4c741ad694ad3c336fa6aa0a51a7,expert,3,True,20,True,zeroToHero z = f3 . f1 $ z
b0b2f6212bd1b96032905141c6f4273d,familiar,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
375fc54bf00c742cb417b718db47e685,knowledgeable,5,True,280,True,zeroToHero z =snd (f3 (f1 z))
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,5,False,140,True,zeroToHero z = snd $ f3 $ f1 z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,4,True,140,True,zeroToHero z = f2 . f4 . f3 $ z
66f65089d3369efe07feb78ae3243a5b,beginner,9,True,250,True,"zeroToHero z =
  f2 $ f1 $ f1 $ f3 z"
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,2,True,80,True,zeroToHero z = mkHero $ runZero z
5ec2de8d67d1cb04f3628a386510e9b4,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
595c751566cbd6aeb0c5bbc04b616c84,familiar,5,True,60,True,zeroToHero z = snd . f3 . f1 $ z
66f65089d3369efe07feb78ae3243a5b,beginner,1,True,70,True,zeroToHero z = f z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,3,False,70,True,zeroToHero z = f3 $ f1 z
0a0e430fbe01bef615327c7a6901fc60,beginner,2,True,100,True,zeroToHero z = mkHero (runZero z)
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,7,True,150,True,"zeroToHero z = hc where
  ha = f3 z
  hbc = f2 z
  hab = f1 z
  hb = hab <*> ha
  hc = hbc <*> hb"
d488d656b29e390b29c8a255772b9e4d,knowledgeable,3,True,50,True,zeroToHero z = (f3 . f1) z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
8dfe4e8baa2e9c1129210d819dd64550,expert,3,True,30,True,zeroToHero z = f3 $ f1 z
e0670e76d06990305b0d1bd9fd9a7637,familiar,1,False,20,True,zeroToHero z = f z
fd6f9313a5188fdc952661eb847cdbfd,beginner,1,True,10,True,zeroToHero z = f z
74a3ac676d73807f247e6d1bd68fbc92,beginner,6,True,200,True,zeroToHero z = f3 . f1 . f2 $ z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,6,True,70,True,zeroToHero z = f3 (f1 (f2 z))
34ab4de6b89147afe2170a0a248aae25,expert,9,True,80,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
064792464d951661e97f9033850caddc,expert,10,False,230,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
eab930214cdcb976d7fc0b13a9e62a64,beginner,2,True,230,True,zeroToHero z = mkHero $ runZero z
b47fc9b6bc22b98c44e0a77a52d73d3f,beginner,3,True,360,False,
1fbd32c59a72a8d02e6669fb619ae9af,expert,7,True,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
7350020def4d21232981ba025108c721,familiar,2,True,10,True,zeroToHero z = mkHero $ runZero z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,8,True,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,10,False,160,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,8,True,180,True,"zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
    "
0141731ee53fbaf26454f202b948b443,knowledgeable,4,True,60,True,zeroToHero z = f2 . f4 $ z
d7459a69ce731fa2842474ef808620e9,knowledgeable,1,False,20,True,zeroToHero z = f z
b0b2f6212bd1b96032905141c6f4273d,familiar,1,False,10,True,zeroToHero z = f z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,10,True,120,True,zeroToHero z = f3 . f2. f2 . f1 . f2 . f1 . f2 . f1 $ z
30d8eed97c3bc84ba20e318a4df6e27a,knowledgeable,1,False,50,False,
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,5,False,160,True,zeroToHero z = snd $ f3 $ f1 z
7350020def4d21232981ba025108c721,familiar,10,True,170,True,zeroToHero z =  f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,1,True,40,True,zeroToHero z = f z
129ccc7fd615bc40d53c27cc511e95f5,beginner,5,True,210,False,
550e23e2d581824b6bff5824d037ac77,expert,6,False,50,True,zeroToHero z = f3 . f1 $ f2 z
88629993a5189a74a2f0807120c7f8c0,beginner,5,False,680,True,zeroToHero z =  snd(f3(f1(z)))
5d8661ddcb173b1355d92ab87b62fded,beginner,1,True,50,True,zeroToHero z = f z
ccd5427521b094cdc77d7c62927f96fd,familiar,4,False,30,True,zeroToHero z = f2 (f4 z)
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
5f3e0da13c7b400f40f399475f27df2b,beginner,7,False,570,True,zeroToHero z = (<*>)(f2(z))((<*>)(f1(z))(f3(z)))
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,7,True,740,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
4e85bc779d6e259d042b745c68373608,beginner,2,True,70,True,zeroToHero z = mkHero $ runZero z
b89d64c022283f0503cae14ed6bc91ca,familiar,4,True,60,True,zeroToHero z = (f2 . f4) z
168aae1b8d77b74801cc0f9740439d2c,familiar,4,False,60,True,zeroToHero z = f1 . f4 $ z
c52ba58c191e33d07ce36942e345a16b,familiar,9,False,110,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,2,False,60,True,zeroToHero z = mkHero (runZero z)
505b17e55d1085470aa412ceddd852df,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,1,True,30,True,zeroToHero z = f z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,10,True,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
c951cf97420874a430c0fca9973ecc3e,familiar,4,True,80,True,zeroToHero z =f2 . f4 $ z
c82210067e56c7849d59cfeaba096e72,expert,8,True,120,True,zeroToHero ad bd cd z = f2 .f1 . f1 $ fmap bd (f1 z)
595c751566cbd6aeb0c5bbc04b616c84,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,4,False,20,True,zeroToHero z = f1 (f4 z)
239e0043be5dbcde254e38f89d8c3441,expert,3,False,30,True,zeroToHero z = f3 $ f1 z
6071ee5d0a56aa7b10da793e72eb50b0,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
c951cf97420874a430c0fca9973ecc3e,familiar,7,False,650,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
ec91f3b207a3811a088956c6fda79608,beginner,5,True,150,True,zeroToHero z = snd $ f3 $ f1 z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,9,True,220,True,zeroToHero z = f2 (f3 (f1 (f3(z))))
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,3,True,20,True,zeroToHero z = f3 . f1 $ z
0316c2756083650f7f3e861400c34e17,beginner,4,True,50,True,zeroToHero z = f2 . f4 $ z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,3,False,30,True,zeroToHero z = f3 $ f1 z
80d125644136c9b969bb5083bdd926c6,knowledgeable,9,True,130,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
85e380dc56488079d9f8c48056a1686d,beginner,4,False,50,True,zeroToHero z = f2 (f4 z)
28b86312bf3f1fe03c2c2198948272fe,familiar,6,False,300,True,zeroToHero z = f3 $ f1 $ f2 $ z
066558bd525749f4a507fa085ce7fc10,expert,5,False,210,True,zeroToHero z = (snd . f3 . f1) z 
9d5377de61f5158f7da60d53b4246507,expert,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
3e7678d51165a906eb109b5db000dcc1,beginner,4,False,40,True,zeroToHero z = f2 $ f4 z
7f27fffeb573a79b238468b9c577e037,beginner,3,True,10,True,zeroToHero z = f3 $ f1 $ z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,10,True,120,True,zeroToHero z = f3 $ (f2 . f2 . f1 . f2 . f1 . f2 . f1) $ z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,2,True,80,True,zeroToHero z = mkHero $ runZero z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,3,True,30,True,zeroToHero z = f3 (f1 z)
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,9,False,100,True,zeroToHero z = f2 (f1 . f1 . f3 $ z)
362421b0de702b5653b8e40c8e2fde9b,beginner,3,False,90,True,zeroToHero z = f3 $ f1 z
fdf1a3ca3f6b0993169e538fc0bd8ad8,beginner,3,True,120,True,zeroToHero z = f3 $ f1 z
0578d8b5ed2138eb69fe0e1767a14026,beginner,5,False,130,False,zeroToHero z = snd(f3(f1(z)))
07c051cc3ca560d0169cc3d454b30075,beginner,9,True,170,True,zeroToHero z =  f2 $ f3 $ f1 $ f3 z
07c051cc3ca560d0169cc3d454b30075,beginner,7,True,580,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
6489adf3f7229cadb5f4950842c98ab8,familiar,4,False,20,True,zeroToHero z = f1 (f4 z)
cab2009c861dc8532c6a986009dc4f51,familiar,4,True,90,True,zeroToHero z = f1(f4 z)
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,4,True,90,True,zeroToHero z = f2 $ f4 z
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,7,True,330,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0dcc0151dbd0be28764a2b57eff11000,familiar,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
c0e44404e822ec83f885fdeeedf52d66,beginner,6,True,110,True,zeroToHero z = f3 (f1 (f2 z))
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,6,True,120,True,zeroToHero z = f3 $ f1 $ f2 z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,1,True,20,True,zeroToHero z = f z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,3,False,40,True,zeroToHero z = f3 $ f1 z
505b17e55d1085470aa412ceddd852df,familiar,5,True,190,True,zeroToHero z = snd $ f3 $ f1 z
28e4223dd0a0145a83e7a8d852576769,familiar,8,False,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,1,True,90,True,zeroToHero z = f z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
7350020def4d21232981ba025108c721,familiar,1,False,10,True,zeroToHero z = f z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,5,True,240,True,zeroToHero z = snd (f3 (f1 z))
8faf966574e48f82421d20e7a47906cb,familiar,3,True,50,True,zeroToHero z = (f3 . f1) z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,8,True,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,6,False,180,True,zeroToHero z = f3 (f1(f2(f1 (f2(f1 z)))))
d7459a69ce731fa2842474ef808620e9,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
66583fff7e95f35729ed3529d71d0875,knowledgeable,8,False,330,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,5,False,150,True,zeroToHero z = snd $ f3 $ f1 z
d488d656b29e390b29c8a255772b9e4d,knowledgeable,1,True,50,True,zeroToHero z = f z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,4,False,150,True,zeroToHero z = f2 . f4 $ z
202f7f618cdd51a1de903ee5c2425ebd,expert,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
18697b0526cf7caa13928d0b12a8d609,knowledgeable,10,True,310,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
ebd9746d5187283448a9db7e66c2319d,beginner,7,False,2600,True,zeroToHero z =   ((<*>) (f2 z))
e85737c53584b3adbb76b8bab398e8de,expert,4,False,30,True,zeroToHero z = f2 $ f4 z
6064b00041af5d7e8b95870edbcfd852,familiar,3,True,80,True,zeroToHero z = f3 $ f1 z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,9,True,190,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
315ccd3386e321e430d2c1e4aa6f3197,familiar,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
ebc033777a9f3a13b4f826e331bb0e1e,expert,6,False,40,True,zeroToHero z = f3 (f1 (f2 z))
2e45123ff2bb606d06451cad8b292d3a,familiar,1,False,10,False,
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,7,False,280,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
7f08acf129eca9d004149d89a1158573,familiar,4,True,90,True,zeroToHero z = f2 $ f4 z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,4,False,60,True,zeroToHero z = (f2 . f4) z 
371527c54037c622a5e89a00b4ca3062,knowledgeable,1,True,10,True,zeroToHero z = f z
2256d27aa80818a6f469034217c52c08,knowledgeable,3,False,160,True,zeroToHero z = f3 . f1 $ z
d93eab661d7b0582248a37e6c1c63922,expert,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
e9844f2d7742e45ab050686bf58e7ac4,beginner,4,False,20,True,zeroToHero z = f2 $ f4 z
1787562e97b9c4727b4d3cd748ac2679,beginner,7,True,280,True,zeroToHero z = (f2 z <*>) ((f1 z <*>) (f3 z))
c36f97ca17ada4c310acfbc64ce086bd,familiar,4,False,130,False,zeroToHero z = f2 . f4 $ z
543d646b12818163ab15c22ff6d59ea6,beginner,6,False,390,True,zeroToHero z = f3 . f1 . f2 $ z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,9,False,150,True,zeroToHero z = f2 $ (f1 . f1. f3) z
374cada1e08c8eee9101f05dc809c1d1,familiar,7,False,680,True,zeroToHero z = (<*>) (f2 z) ((<*>) (f1 z) (f3 z))
b7373911aedcf66f2aa26f0756469e68,familiar,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
6dc38c865477d53d7ba6cc73f911c97b,beginner,9,False,80,True,zeroToHero z = (f2 . f3 . f1 . f3) z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,10,True,90,True,zeroToHero z =  f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
bef3912cbba62ec1424aa383e232f938,familiar,4,False,170,True,zeroToHero z = f2 . f4 $ z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,10,True,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
192ac576f69cd45f2e40d93ab0d1e910,expert,4,True,40,True,zeroToHero z = f2 (f4 z)
a15bae08ec8fcf0077c4f69419e583fd,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
3471f8a90c928814d465965e4909481f,beginner,4,False,330,True,zeroToHero z = f2 (f4 z)
0ffca8bab4e0e01212d5b49368663951,beginner,7,False,410,False,zeroToHero z = f3 z
be8d8a2f250a65de067376ffdc252fa1,familiar,4,True,50,True,zeroToHero z = (f1 . f4)z
28b86312bf3f1fe03c2c2198948272fe,familiar,2,False,110,True,zeroToHero z = mkHero (runZero z)
d1bea492a5a920685c1d80eecafdb058,beginner,10,False,210,True,zeroToHero z = f3$f2$f2$f1$f2$f1$f2$f1 z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,8,True,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ (fmap bd (f1 $ z))
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,7,False,490,True,zeroToHero z = ((.) ((<*>) (f2 z)) ((<*>) (f1 z)))(f3 z)
d05e5e910f80ad1ca07d6fc6031d7844,beginner,4,False,110,True,zeroToHero z = f2 (f4 z)
ff49fd2aa9b39a2ed0162df52dc02552,familiar,5,False,70,True,zeroToHero z = (snd. f3 . f1) z
9efb5a555b981e798b7851a0a7bbc099,expert,6,True,50,True,zeroToHero z = f3$ f1 $ f2 z
0dcc0151dbd0be28764a2b57eff11000,familiar,4,True,50,True,zeroToHero z = f2 . f4 $ z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,4,True,30,True,zeroToHero z = f2 $ f4 z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,5,True,160,True,zeroToHero z = snd $ f3 $ f1 z
fdf1a3ca3f6b0993169e538fc0bd8ad8,beginner,1,True,20,True,zeroToHero z = f z
21576d33de65879a518990cf9cec076b,beginner,5,False,130,True,zeroToHero z = snd (f3 (f1 z))
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,8,False,250,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
5a105700f8488e7eff952d9abc8f2ff2,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
f178b52a752fffb7fb215637f20a6b31,beginner,5,True,210,True,zeroToHero z = (snd .f3 .f1) z
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,6,False,110,True,zeroToHero z = (f3 . f1 . f2) z
06afcfbc541160a8ab34cf4e19907ed6,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
884649dcfc5b2019559b8639c002f3d5,familiar,6,False,80,True,zeroToHero z = f3.f1.f2 $ z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,7,False,50,False,
416aa68001a78b7c0f965c1e43fcb02b,expert,7,False,110,True,zeroToHero z = ((.) <$> f2 z <*> f1 z) <*> (f3 z)
244595a23e5f663e01034eb2a1c4133e,knowledgeable,9,True,90,True,zeroToHero z = f2 $ (f3 . f1 . f3) z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,4,False,50,True,zeroToHero z = f1 . f4 $ z
8dfe4e8baa2e9c1129210d819dd64550,expert,4,False,40,True,zeroToHero z = f2 $ f4 z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,1,False,20,True,zeroToHero z = f z
39771b67e3f159523af8c53e65005375,beginner,5,False,210,True,zeroToHero z = f2 $ f1 z 
fcc6d77976145411c15cf4688b9426a8,beginner,1,True,90,True,zeroToHero z = f z
1348b759214c0626b8ff55c354b2ccf8,familiar,9,False,280,True,zeroToHero z = f2 . f1 . f1 $ f3 z
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,9,True,250,False,
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,3,True,20,True,zeroToHero z = f3 $ f1 z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,6,False,110,True,zeroToHero z = f3 . f1 . f2 $ z
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,3,False,70,True,zeroToHero z = f3 (f1 z)
9b7227062d67fb683c392ddbf64b5222,familiar,9,False,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
8c504585297d752bf8f72404bb51c725,beginner,8,True,20,False,
6a057403f7429f843b2a1293b8ca2384,expert,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1a473e83951a05879380af6bce63a431,beginner,7,True,3780,False,zeroToHero z = (f2(z)<*>)
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,9,False,120,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,6,True,320,True,zeroToHero z = f3 . f2 . f1 . f1 $ z
3c2de754de7e38d9a37ce200ec1c481d,familiar,8,False,230,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
e58242790dd7ed13c00bf1735dff3f62,beginner,2,False,60,True,zeroToHero z = mkHero ( runZero z)
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,8,False,90,True,zeroToHero ad bd cd z = f2$f1$f1 ((fmap bd)$f1 z)
068522e9db71b909ab297aac4691fcf5,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
371527c54037c622a5e89a00b4ca3062,knowledgeable,9,True,70,True,zeroToHero z =  f2 $ f1 $ f1 $ f3 z
7f08acf129eca9d004149d89a1158573,familiar,2,True,90,True,zeroToHero z = mkHero $ runZero z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,3,True,30,True,zeroToHero z = (f3 . f1) z
5b712cfc1eecdea7920751b0d8e5672d,beginner,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
8c1b64e28d1b78428ccfda219f4083ee,beginner,9,False,270,False,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
1efec9c9817cb54886025b9d86ed2d6b,beginner,9,True,110,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z 
66583fff7e95f35729ed3529d71d0875,knowledgeable,2,False,30,True,zeroToHero z = mkHero (runZero z)
eab930214cdcb976d7fc0b13a9e62a64,beginner,5,False,300,True,zeroToHero z = snd $ f3 $ f1 z
21576d33de65879a518990cf9cec076b,beginner,4,True,40,True,zeroToHero z = f2 . f4
a3d1c188a82983746e191e6a3494f475,knowledgeable,7,True,500,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
eab930214cdcb976d7fc0b13a9e62a64,beginner,6,True,100,True,zeroToHero z = f3 $ f1 $ f2 z
064792464d951661e97f9033850caddc,expert,5,True,380,True,zeroToHero z = snd $ f3 $ f1 z
105e3bf94c1c7524077a02ae9b3d9028,expert,6,False,70,True,zeroToHero z = f3 (f1 (f2 z))
8e7ff147353a2b2b7e01877360e4f542,expert,9,False,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3  $ z 
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,4,True,60,True,zeroToHero z = f2 (f4 z)
3c2de754de7e38d9a37ce200ec1c481d,familiar,4,False,160,True,zeroToHero z = f2 . f4 $ z
3a42d8a8584329550d330fb080823f09,familiar,3,False,140,True,zeroToHero z = (.) f3 f1 z
5c2ebd5465622acde531d731d1351666,expert,7,True,110,True,zeroToHero z = ($) <$> ((.) <$> f2 z <*> f1 z) <*> f3 z
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,7,False,430,True,zeroToHero z = (<*>) (f2 z) ((<*>) (f1 z) (f3 z))
1c2275472fae96eace450a9d8a53cd65,familiar,3,False,80,True,zeroToHero z = f3 . f1 $ z
9bc78bb9711051d12eb0cf09fe73caa5,expert,4,True,50,True,zeroToHero z = f2 $ f4 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,8,False,230,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd (f1 z)
86273412b0368ec8e1679356009568ca,beginner,9,True,100,True,zeroToHero z = f2 . f3 .f1.f3  $ z
f4b2fe2a718f3edd3f260b338d8a251e,familiar,4,False,140,True,zeroToHero z = f4 (f4 z)
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,6,True,100,True,zeroToHero z = f3 . f1 . f2 $ z 
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,8,False,520,True,zeroToHero ad bd cd z = f1 (f1 (fmap bd (f1 z)))
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,1,False,10,True,zeroToHero z = f z
732be61c2043f15be83b185616be20f7,expert,4,True,70,True,zeroToHero z = f1 $ f3 $ f4 z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
7fd454e504c635864caac8e36043e2cf,beginner,7,False,660,True,zeroToHero z = (.) ((<*>) (f2 z)) ((<*>) (f1 z)) (f3 z)
81833ba6561ab089378f84d867fcac93,familiar,1,True,90,True,zeroToHero z = f z
908705f2fc74e15f9ba20ef9874acbae,expert,2,False,40,True,zeroToHero z = mkHero $ runZero z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,4,False,140,True,zeroToHero z = f1 (f4 z)
908705f2fc74e15f9ba20ef9874acbae,expert,3,True,60,True,zeroToHero z = f3 . f1 $ z
89de51742f83639ec768fa12ca85bc15,beginner,6,False,70,True,zeroToHero z = f3 . f1  . f2 $ z
5a105700f8488e7eff952d9abc8f2ff2,beginner,10,True,100,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
8faf966574e48f82421d20e7a47906cb,familiar,4,False,100,True,zeroToHero z = f2 $ f4 z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,10,True,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
0f1df914492c194eff416518c3b64c47,beginner,3,False,30,True,zeroToHero z = f3(f1(z))
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,8,False,110,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd $ f1 z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,6,False,40,False,
fa984c831e70278926408d8ab4804ba7,expert,3,False,230,True,zeroToHero z = f3 . f1 $ z
7a4511928ad53d288316232cef6f711f,beginner,2,True,60,True,zeroToHero z = mkHero (runZero z)
1965359c4ff9eb76f437c4841e8f3f9d,expert,2,True,80,True,zeroToHero z = mkHero (runZero z)
0e1a060e918ff2f0d5905af43681258b,expert,4,True,40,True,zeroToHero z = (f2 . f4) z
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,4,True,40,True,zeroToHero z = f1 (f4 z)
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,5,True,160,True,zeroToHero z = snd $ f3 . f1 $ z
488b0acce2e547cce380766600b45652,beginner,5,True,320,False,
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,6,True,90,True,zeroToHero z = (f3 . f1 . f2) z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
eb95e06455965d31bf37d68b50fec78a,familiar,5,False,100,True,zeroToHero z = (snd . f3 . f1) z
1fbd32c59a72a8d02e6669fb619ae9af,expert,8,False,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
938d71fb6b990dd832a9e36c95aa756d,beginner,3,False,60,True,zeroToHero z = f3(f1(z))
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,10,False,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
064792464d951661e97f9033850caddc,expert,7,True,130,True,zeroToHero z =f2 z <*> (f1 z <*> f3 z)
d8537eca1851b264dfc7e4196f1669c4,familiar,7,True,330,True,zeroToHero z = (<*>) (f2 z) ( (<*>) (f1 z) (f3 z))
cdb44bcc4405b78953115687cdedfdba,beginner,7,False,570,True,zeroToHero z =  (f2 z) <*> ((f1 z) <*> (f3 z))
453c7a62ca51e14d3bd4ab0733e79a23,familiar,2,True,150,True,zeroToHero z = mkHero $ runZero z
8c948338fb05a57f55a5dda98d20e181,familiar,7,False,320,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
543d646b12818163ab15c22ff6d59ea6,beginner,1,True,70,True,zeroToHero z = f z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,9,False,140,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
f313f00a1428e5b910fe37bc72e19260,knowledgeable,3,True,40,True,zeroToHero z = f3 $ f1 z
ef6762ee7a524e8850915bec7ff55a0a,beginner,10,False,20,False,
7b32e685673285ab199626161ddb7d7f,beginner,4,True,10,False,
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,6,False,80,False,
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
9bc78bb9711051d12eb0cf09fe73caa5,expert,8,True,200,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
557ef6cd68cfdcb87c8ef3cc8893b51a,expert,1,False,70,True,zeroToHero z = f z
ebd598150e230b3f3f04c3274f1b435b,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
5d70cfb7d4e794ab497df440d82b5591,beginner,8,False,420,True,zeroToHero ad bd cd z = f2(f1(f1(fmap(bd)(f1(z)))))
a29c5bf3cb95ec273d6fa7d946d63838,beginner,8,False,780,False,
f373aaed583001e8d67152aa8e63aeb7,knowledgeable,1,False,120,False,
049eb742e1bbb2d3d6dccc08ced702b0,familiar,4,False,60,True,zeroToHero z = f2 $ f4 z
c951cf97420874a430c0fca9973ecc3e,familiar,10,True,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,2,True,110,True,zeroToHero z = mkHero $ runZero z
73af593e588b10cc6b3097ba50d46b42,beginner,10,False,10,False,
cdfbbf92b30abf3b76a869a77fe96649,beginner,4,True,30,True,zeroToHero z = f2(f4(z))
dffe17e655b6287345d87c2ea73354cd,familiar,9,True,110,True,zeroToHero z =  (f2 . f1. f1. f3) z
e0670e76d06990305b0d1bd9fd9a7637,familiar,10,True,130,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
3c2de754de7e38d9a37ce200ec1c481d,familiar,1,True,40,True,zeroToHero z = f z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,10,True,110,True,zeroToHero z = f3. f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d497b0fc285ce52898596505f1eef8ec,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
ac287905e60629831c0479d21349b408,beginner,9,True,200,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
34ab4de6b89147afe2170a0a248aae25,expert,2,False,10,True,zeroToHero z = mkHero (runZero z)
d8537eca1851b264dfc7e4196f1669c4,familiar,9,True,210,True,zeroToHero z = f2.f1.f1.f3 $ z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,9,False,70,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
51b15124f70f7ebc1f16bf42a5038df2,beginner,4,True,50,True,zeroToHero z = f1 (f4 z)
4ad5a3ce4492d6f125de68e99be3b24d,beginner,7,True,880,True,zeroToHero z =  (((<*>) (f2  z)) . ((<*>) (f1  z))) (f3 z)
362421b0de702b5653b8e40c8e2fde9b,beginner,6,True,170,True,zeroToHero z = f3 . f1 . f2 $ z
7a8cc7d3147a63df69e37594bf946891,expert,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
c82210067e56c7849d59cfeaba096e72,expert,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z )
5318315a6cba60dc3f0835927010b3c3,familiar,7,False,90,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
421470777f4e04c44fda75466d08a74b,familiar,10,False,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,5,False,70,True,zeroToHero z = snd (f3 (f1 z))
b89d64c022283f0503cae14ed6bc91ca,familiar,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,8,True,160,False,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
b6e32a2365a93574c673aa844247dd4d,familiar,4,True,100,True,zeroToHero z = f2 $ f4 z
cdfbbf92b30abf3b76a869a77fe96649,beginner,6,True,40,True,zeroToHero z =f3(f1(f2(z)))
ef0be875d83d25638735ad5fe09f78dc,beginner,4,True,290,True,zeroToHero z = f2 (f4 z)
395fda484c43ce5fd90d6124b6e77919,beginner,5,False,250,True,zeroToHero z = (snd . f3 . f1) z
0ffca8bab4e0e01212d5b49368663951,beginner,8,True,230,False,
319c7c8624509e3480b8bc307052552f,familiar,1,True,130,True,zeroToHero z = f z
e6a7a39bc3f97597b77cb07271535a7a,beginner,3,True,80,True,zeroToHero z = f3(f1(z))
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,4,False,50,True,zeroToHero z = f2 $ f4 z
826851ce83712dc511a8fc9833b2b506,familiar,10,False,10,False,
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,6,False,40,True,zeroToHero z = f3 (f1 (f2 z))
21566d006a72c17c365218d8bc448f58,knowledgeable,1,True,60,True,zeroToHero z = f z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,3,False,30,True,zeroToHero z = f3 (f1 z)
786f38d645102cb548eafbe3ae433c27,beginner,8,True,430,True,zeroToHero ad bd cd z = f2 ( f1 ( f1 ( fmap bd (f1 z))))
106ddf30d5cf4ba89fb7a25867b82454,familiar,8,True,140,False,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
0ffca8bab4e0e01212d5b49368663951,beginner,6,True,110,True,zeroToHero z =  f3(f1(f2 z))
5b712cfc1eecdea7920751b0d8e5672d,beginner,2,True,10,True,zeroToHero z = mkHero (runZero z)
9efb5a555b981e798b7851a0a7bbc099,expert,10,True,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d497b0fc285ce52898596505f1eef8ec,beginner,8,True,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,3,True,30,True,zeroToHero z = f3 $ f1 z
1fbd32c59a72a8d02e6669fb619ae9af,expert,3,True,20,True,zeroToHero z = f3 (f1 z)
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
036df500b9df486003d652fa43d0dab2,knowledgeable,4,False,80,True,zeroToHero z = f2 . f4 $ z
0f1df914492c194eff416518c3b64c47,beginner,7,False,30,False,
a5ccffd115fb35601cd0abeb875e3ef1,beginner,3,True,160,True,zeroToHero z = f3(f1 z)
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,8,True,160,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
339aea35764e6d2ecf30971aebbc4508,familiar,1,False,20,True,zeroToHero z = f z
d130738f0c465a997be4732758bfc698,familiar,9,False,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
e73ad82ff552ef8b1cb28c3971eede95,beginner,4,False,190,True,zeroToHero z = f2(f4(z))
dffe17e655b6287345d87c2ea73354cd,familiar,5,True,250,True,zeroToHero z = f2 z
6489adf3f7229cadb5f4950842c98ab8,familiar,7,True,400,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
161575be6f2e1d6a13f926e267d34e40,beginner,3,True,50,True,zeroToHero z = f3(f1 z)
39771b67e3f159523af8c53e65005375,beginner,2,True,230,True,zeroToHero z = mkHero (runZero z)
786f38d645102cb548eafbe3ae433c27,beginner,6,True,20,True,zeroToHero z = f3 (f1 (f2 z))
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,1,False,40,True,zeroToHero z = f z
d71efadd44f15a7c0e5119ff9ca31c64,beginner,2,False,150,True,zeroToHero z = mkHero (runZero z)
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
435697fa5f4c877702be12ebbb16915d,beginner,9,True,90,True,zeroToHero z = f2(f1(f1(f3(z))))
646143c9140b64259a1cb1720227541d,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,7,False,1280,True,"zeroToHero z = 
    (f2 z) <*> ((f1 z) <*> (f3 z)) "
064792464d951661e97f9033850caddc,expert,9,True,380,True,zeroToHero z = (f2 . f3 . f1 . f3) z
ece3d06c410b790592b597d356053a6a,beginner,7,True,100,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
cb3a772d4781c0ec6779e6830be0ab1e,expert,9,False,270,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
18524987c371cf0a209a4f898e017732,knowledgeable,9,False,100,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,10,True,50,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
786f38d645102cb548eafbe3ae433c27,beginner,3,False,10,True,zeroToHero z = f3 $ f1 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,2,False,50,True,zeroToHero z = mkHero $ runZero z
46ac089c35ec973d1acd87a543eb6afc,familiar,2,False,90,True,zeroToHero z = mkHero (runZero z)
e3d1c09bb69527904c4f98b1d810b9cb,familiar,3,True,120,True,zeroToHero z = f3 (f1 z)
09c1196fc323d1408fa0023f0e8e4798,beginner,7,False,250,True,zeroToHero z = ((<*>) . f2 $ z) (((<*>) . f1 $ z) (f3 z))
74a3ac676d73807f247e6d1bd68fbc92,beginner,5,False,100,True,zeroToHero z = snd . f3 . f1 $ z
6b876ef3542923d6c9e028e2d27ffb30,expert,8,False,60,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
26b86c14c95b99ed55d7b348521a6610,expert,1,False,30,True,zeroToHero z = f z
595c751566cbd6aeb0c5bbc04b616c84,familiar,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
8b79c966d7329ab702686fab64b52910,beginner,6,True,50,True,zeroToHero z = f3 (f1 (f2 z))
ebc033777a9f3a13b4f826e331bb0e1e,expert,10,False,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
8faf966574e48f82421d20e7a47906cb,familiar,1,True,10,True,zeroToHero z = f z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,3,True,250,True,zeroToHero z = f3 (f1 z)
0e4890937507e8a0be015a2dc9c15dd9,beginner,2,False,30,True,zeroToHero z = mkHero (runZero z)
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,3,True,30,True,zeroToHero z = f3 . f1 $ z
e0670e76d06990305b0d1bd9fd9a7637,familiar,8,True,180,True,zeroToHero ad bd cd z = (f2 . f1 . f1) (fmap bd (f1 z))
78e382632d8a09864de26ccae6e4d830,beginner,2,False,30,True,zeroToHero z = mkHero $ runZero z
a69e60b4125d00c7737c8c80349a4d39,familiar,1,True,20,True,zeroToHero z = f z
168aae1b8d77b74801cc0f9740439d2c,familiar,8,False,210,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,4,True,70,True,zeroToHero z = f2 (f4 z)
0dcc0151dbd0be28764a2b57eff11000,familiar,10,True,150,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d60e97fb52c8996a18ae677dc829de63,familiar,2,False,60,True,zeroToHero z = mkHero (runZero z)
78016daf84b5c49cf1cb120c58554e86,familiar,5,True,140,True,zeroToHero z = snd .f3 . f1 $ z
31bc47690cbb4feac3e060ad41d4140b,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,3,True,30,True,zeroToHero z = f3 $ f1 z
416aa68001a78b7c0f965c1e43fcb02b,expert,8,True,60,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
e14952bb7c1a702923f22827e61b785a,knowledgeable,3,False,50,True,zeroToHero z = f3 $ f1 z
e14952bb7c1a702923f22827e61b785a,knowledgeable,9,False,90,True,zeroToHero z = (f2 . f3 . f1 . f3) z
9d5377de61f5158f7da60d53b4246507,expert,5,False,70,True,zeroToHero z = snd (f3 (f1 z))
a76c8b31584d6e2cb7db24330117ba31,beginner,8,False,30,False,
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,1,False,20,True,zeroToHero z = f z
6b3655259fd6880a1523d544ec84f9bb,expert,2,True,20,True,zeroToHero z = mkHero (runZero z)
8468622becd8fa4df10493a9afcaac9e,familiar,2,False,20,True,zeroToHero z = mkHero $ runZero z
365e3550feaf68b3a0a97668415f9186,expert,3,False,60,True,zeroToHero z = f3 (f1 z)
283e204a4ca992349c112962d27bac24,familiar,4,False,100,True,zeroToHero z = f2 (f4 z)
d36a253e34aa93e25524e2b0ab4be21e,expert,1,False,190,True,zeroToHero z = f z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,9,True,150,True,zeroToHero z = f2.f1.f1.f3 $ z
1efec9c9817cb54886025b9d86ed2d6b,beginner,2,False,50,True,zeroToHero z = mkHero (runZero z)
e665d5e1324620bb676c2302e7018a84,beginner,5,True,80,True,zeroToHero z = snd $ f3 $ f1 z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,10,True,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,2,True,60,True,zeroToHero z = mkHero $ runZero z
7fd454e504c635864caac8e36043e2cf,beginner,2,True,100,True,zeroToHero z = mkHero (runZero z)
ede764152520bb47ccc2593d993fa23c,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,2,False,40,True,zeroToHero z = mkHero (runZero z)
8354f7811dd01e64e50f7a93bc9496a3,beginner,6,False,80,True,zeroToHero z = f3(f1(f2(z)))
74d5d787eee0b327feff4f56f8c9f86b,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
732be61c2043f15be83b185616be20f7,expert,2,True,50,True,zeroToHero z = mkHero $ runZero z
044270f5b1ec09e883f4f1542b78e7ad,familiar,9,False,100,False,
9efb5a555b981e798b7851a0a7bbc099,expert,4,True,40,True,zeroToHero z = f1 $ f4 z
9b7227062d67fb683c392ddbf64b5222,familiar,5,False,260,True,zeroToHero z = (snd . f3 . f1) z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,5,True,70,True,zeroToHero z = snd .f3 . f1 $ z
f8a0ece59461a0dc7bbd711ad2703800,familiar,3,True,90,False,zeroToHero z = f3 . f1 $ z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,10,True,150,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d2c8f199d641e7b38e2df4d302a5e18e,beginner,4,True,220,True,zeroToHero z = (f1 (f4 z))
362421b0de702b5653b8e40c8e2fde9b,beginner,1,False,50,True,zeroToHero z = f z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,9,True,80,True,zeroToHero z = (f2 . f3 . f1 . f3) z
0f1df914492c194eff416518c3b64c47,beginner,5,False,710,True,zeroToHero z = snd(f3(f1(z)))
e14952bb7c1a702923f22827e61b785a,knowledgeable,1,False,30,True,zeroToHero z = f z
5cc048f7f6c59c2e31debe291ce63860,beginner,10,False,220,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,3,False,30,True,zeroToHero z = f3 . f1 $ z
550e23e2d581824b6bff5824d037ac77,expert,1,True,40,True,zeroToHero z = f z
6a057403f7429f843b2a1293b8ca2384,expert,6,True,100,True,zeroToHero z = f3 $ f1 $ f2 z
8faf966574e48f82421d20e7a47906cb,familiar,5,True,70,True,zeroToHero z = snd $ f3 $ f1 z
78b22eab2ee82d2a65ac8ac94c75999d,beginner,6,False,320,True,zeroToHero z = f3 (f1 (f2 z))
00f7f17d7f4f22bc86c6bdd73d657027,beginner,4,False,270,True,zeroToHero z = f2(f4 z)
322c12b3c3a069076fc1c4ab3f98d536,familiar,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,9,True,140,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,8,True,150,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,8,True,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd (f1 z))
716248ea595a9ae1505b2085577bf74f,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,7,False,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ce5477ed558bed00b30f08a6f16efe74,familiar,1,True,30,True,zeroToHero z = f z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,1,False,10,True,zeroToHero z = f z
a067bd60627fd8c741c321c1ddb432e6,beginner,7,True,470,True,zeroToHero z = f2 z <*> f1 z <*> f3 z 
77538238b5957a40a2a4a92bb06ac1cc,beginner,9,True,120,False,zeroToHero z = f2 $ f1 $ f1 $ f3 z
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,3,True,20,True,zeroToHero z = f3 . f1 $ z
5a105700f8488e7eff952d9abc8f2ff2,beginner,9,False,140,True,zeroToHero z = (f2 .f3 . f1 . f3) z
179acc713889ea3015b9eb8e2cddb2fb,familiar,7,True,280,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
b6753504ff25073ef6c91bd41f5f3df1,familiar,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,7,True,100,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
0e4890937507e8a0be015a2dc9c15dd9,beginner,1,True,20,True,zeroToHero z = f z
161575be6f2e1d6a13f926e267d34e40,beginner,9,True,100,True,zeroToHero z = f2(f1 (f1 (f3 z)))
ad4ea90fe54ea8c37e81f00f31a87511,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
06afcfbc541160a8ab34cf4e19907ed6,familiar,9,False,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
65bbf71a18c52af5acae2af61ceda139,expert,1,True,20,True,zeroToHero z = f z
073b904594732b58954d9040484f000d,expert,9,True,190,True,"zeroToHero z = 
  f2 (f1 (f3 (f3 (f1 (f3 z)))))"
aaa8e289c3498763e59ed320870664e5,familiar,10,False,10,False,
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,3,True,10,True,zeroToHero z = (f3 . f1) z
b060c8c998ee328c002115ecea6521fc,expert,3,True,40,True,zeroToHero z = f3 $ f1 z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,9,True,180,True,"zeroToHero z = let
    z1 = f3 z
    z0 = f1 $ f1 z1
  in f2 z0"
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
129ccc7fd615bc40d53c27cc511e95f5,beginner,1,True,50,True,zeroToHero z = f z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,9,True,100,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
6071ee5d0a56aa7b10da793e72eb50b0,familiar,1,False,30,True,zeroToHero z = f z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,9,False,120,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
c0aa3de07f483031ad49037a6478b728,beginner,4,False,150,False,zeroToHero z = f2 $ f4 z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,9,False,80,True,zeroToHero z = (f2.f3.f1.f3) z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,3,True,10,True,zeroToHero z = f3 $ f1 z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,8,True,130,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
049eb742e1bbb2d3d6dccc08ced702b0,familiar,6,False,100,True,zeroToHero z = f3 $ f1 $ f2 z
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,6,False,220,True,zeroToHero z = f3 $ f1 $ f2 $ f1 $ f1 z
29f94f71239a0d22e6f2b395b579b473,beginner,1,True,50,True,zeroToHero z = f z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,1,False,30,True,zeroToHero z = f z
8e7cc5459359e4909144173557445d66,beginner,2,True,20,True,zeroToHero z = mkHero (runZero z)
35221c0a287aa4e6332030edd14347e4,familiar,5,True,260,True,zeroToHero z = snd (f3 (f1 z))
93823b63e49b477e2e122fc299fb2772,beginner,10,True,110,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
0a0e430fbe01bef615327c7a6901fc60,beginner,7,False,540,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
68c207e03aa48a1986b2ba1c2ef38634,familiar,8,False,280,True,zeroToHero ad bd cd z = f1 . f1 $ fmap bd (f1 z)
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,5,False,60,True,zeroToHero z = snd $ f3 $ f1 z
e2ae58a57f2ce882e576483d31eb17f3,beginner,2,True,30,True,zeroToHero z = mkHero $ runZero z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,8,False,170,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
6ca28d0067e227340550b638ba710153,knowledgeable,5,True,50,True,zeroToHero z = snd $ f3 $ f1 z
a8146355ea3ff6c43db23fdeadded370,expert,10,False,150,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,1,True,40,True,zeroToHero z = f z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,2,False,70,True,zeroToHero z = mkHero $ runZero z
28b86312bf3f1fe03c2c2198948272fe,familiar,4,False,20,True,zeroToHero z = (f2 . f4) z
8e7cc5459359e4909144173557445d66,beginner,5,False,640,True,zeroToHero z = snd (f3 (f1 z))
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,8,False,90,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
34ab4de6b89147afe2170a0a248aae25,expert,8,False,80,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,5,False,170,True,zeroToHero z = snd $ f3 $ f1 z
2f8b546f5fdfb837df35b907570fbe4a,beginner,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,7,False,870,True,"zeroToHero z = let
  hA = f3 z
  hAB = f1 z
  hBC = f2 z
  hB = hAB <*> hA
  hC = hBC <*> hB
  in hC"
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,9,False,280,True,zeroToHero z = (f2.f3.f1.f3) z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,8,False,170,True,zeroToHero ad bd cd z = f1. f1. fmap bd . f1  $ z
786f38d645102cb548eafbe3ae433c27,beginner,4,True,110,True,zeroToHero z = f2 $ f4 z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,6,True,80,True,zeroToHero z = f3 $ f1 $ f2 z
7956c4e72cb338342653824792b78be1,familiar,1,True,20,True,zeroToHero z = f z
65bbf71a18c52af5acae2af61ceda139,expert,8,False,270,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap (bd) (f1 z)
27c797045d14b20df674338f21c1383c,beginner,2,True,130,True,zeroToHero z = mkHero $ runZero a
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,10,True,260,True,zeroToHero z = f3 . f1 . f2 . f1 . f2 . f1 $ z
dffe17e655b6287345d87c2ea73354cd,familiar,10,False,90,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,3,True,20,True,zeroToHero z = f3 (f1 z)
09c1196fc323d1408fa0023f0e8e4798,beginner,9,False,200,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
c0e44404e822ec83f885fdeeedf52d66,beginner,2,True,190,True,zeroToHero z = mkHero (runZero z)
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,4,True,50,True,zeroToHero z = f2 $ f4 z
77bc97ccc95a029d78b5e3a715149d24,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
df5f40fcb2aa072013c7527113246ce5,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
9efb5a555b981e798b7851a0a7bbc099,expert,1,False,10,True,zeroToHero z = f z
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,6,False,310,True,zeroToHero z = f3 $ f1 $ f2 z
fc1125f71b11ff921a14940be87ee004,knowledgeable,1,True,40,True,zeroToHero z = f z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,4,False,50,True,zeroToHero z = f2 . f4 $ z
483bdb13563b3334b09d4aed8ec41a83,familiar,1,False,60,True,zeroToHero z = f z
5d70cfb7d4e794ab497df440d82b5591,beginner,4,False,110,True,zeroToHero z = f2(f4(z))
21566d006a72c17c365218d8bc448f58,knowledgeable,5,True,460,True,zeroToHero z = snd . f3 . f1 $ z
34ab4de6b89147afe2170a0a248aae25,expert,7,True,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
8e7ff147353a2b2b7e01877360e4f542,expert,4,True,40,True,zeroToHero z = f1 $ f4 z
27c797045d14b20df674338f21c1383c,beginner,1,False,80,True,zeroToHero z =  f z
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,9,True,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,1,True,20,True,zeroToHero z = f z
d36a253e34aa93e25524e2b0ab4be21e,expert,6,True,290,True,zeroToHero z = f3 . f1 . f2 $ z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,4,True,70,True,zeroToHero z = f2 . f4 $ z
d2c8f199d641e7b38e2df4d302a5e18e,beginner,2,True,50,True,zeroToHero z = mkHero (runZero z)
ef6762ee7a524e8850915bec7ff55a0a,beginner,5,False,210,True,zeroToHero z = snd . f3 . f1 $ z
5df1ee4edd52d872eadffaef2554458f,knowledgeable,7,False,20,False,
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,1,False,20,True,zeroToHero z = f z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,7,False,860,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
7a8cc7d3147a63df69e37594bf946891,expert,4,True,30,True,zeroToHero z = f1 $ f4 z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,1,True,120,True,zeroToHero z = f z
4a4182471eab00f6c049de0c1d201828,knowledgeable,7,True,200,True,zeroToHero z = (f2 z <*>) $ (f1 z) <*> f3 z
71f3bd9db917605b0f61d285b5e1cbc9,familiar,6,False,270,True,zeroToHero z = f3 . f1 . f2 $ z
6ca28d0067e227340550b638ba710153,knowledgeable,9,True,40,True,zeroToHero z = f2$f1$f1$f3 z
4ad3a38d3782983528bb3aaec4c5af59,familiar,7,True,230,True,"zeroToHero z = (.) <$> h_bc <*> h_ab <*> ha
  where 
    ha = f3 z
    h_ab = f1 z
    h_bc = f2 z
    "
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,2,False,140,True,zeroToHero z = mkHero (runZero z)
ece3d06c410b790592b597d356053a6a,beginner,5,True,60,True,zeroToHero z = snd .f3 . f1 $ z
8c1b64e28d1b78428ccfda219f4083ee,beginner,2,True,10,True,zeroToHero z = mkHero (runZero z)
395fda484c43ce5fd90d6124b6e77919,beginner,2,True,30,True,zeroToHero z = mkHero (runZero z)
380d2555680e2d6e2c9165ca20652861,familiar,5,False,530,True,zeroToHero z = snd .f3 . f1 $ z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,1,False,50,True,zeroToHero z = f z
48bffecd4452c44b189a5faa259f76da,knowledgeable,5,True,50,True,zeroToHero z = f3 $ f1 z
1787562e97b9c4727b4d3cd748ac2679,beginner,10,False,150,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
80f13c91cec9bf8bb2ace9ac04f200c0,knowledgeable,5,True,90,True,zeroToHero z = snd .f3 . f1 $ z
83da8892760572ef7c93ab8b61c673e9,expert,7,False,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,10,False,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
786f38d645102cb548eafbe3ae433c27,beginner,7,False,260,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
179c1785783826ef3d8be2af752c3b06,knowledgeable,7,True,200,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
00f7f17d7f4f22bc86c6bdd73d657027,beginner,2,False,130,True,zeroToHero z = mkHero (runZero z)
39771b67e3f159523af8c53e65005375,beginner,8,True,420,True,zeroToHero ad bd cd z = f2 $ f1 $ (fmap bd . ad . f1 $ z)
543d646b12818163ab15c22ff6d59ea6,beginner,5,True,740,True,
0f13b4bf2cdc89c32599a92b46f41f6d,familiar,3,False,410,True,zeroToHero z = f3 $ f1 z
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,1,True,10,True,zeroToHero z = f z
161575be6f2e1d6a13f926e267d34e40,beginner,6,False,120,True,zeroToHero z = f3(f1(f2 z))
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,8,True,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
a425db88176b4fccfced3a144db5ca9f,familiar,5,True,180,True,zeroToHero z = (snd . f3 . f1) z
ceeb8138043b5b87a596111a306e5a91,familiar,1,False,70,True,zeroToHero z = f z
eb95e06455965d31bf37d68b50fec78a,familiar,4,True,80,True,zeroToHero z = (f2 . f4) z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,4,False,100,True,zeroToHero z =f2 (f4 z)
d93eab661d7b0582248a37e6c1c63922,expert,9,False,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 z
ad7843387268243da823336f4605ea55,familiar,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 z
7fd454e504c635864caac8e36043e2cf,beginner,10,True,270,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
67c6ad995c12404c540be9fbf021890d,expert,5,True,720,True,zeroToHero z = snd $ (f3 . f1) z
cb3a772d4781c0ec6779e6830be0ab1e,expert,6,True,500,True,zeroToHero z = f3 $ f1 $ f2 z
9d5377de61f5158f7da60d53b4246507,expert,8,True,80,True,zeroToHero ad bd cd z = f1 (f1 (fmap bd (f1 z)))
6c7f8089c7c63a7ad127c01710e9ce88,familiar,1,True,10,True,zeroToHero z = f z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,4,False,80,True,zeroToHero z = f2 $ f4 z
e665d5e1324620bb676c2302e7018a84,beginner,8,False,100,False,
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,3,True,160,True,zeroToHero z = f3 $ f1 z
c36f97ca17ada4c310acfbc64ce086bd,familiar,6,False,80,False,
4f985fc706392b36e4e5161f89f2b6df,familiar,5,False,160,True,zeroToHero z = snd $ f3 $ f1 z
8ee5cee8acd13cf7af7220f27126b3be,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
b8af8994c05928f289ff087c73fe5f66,beginner,2,False,210,True,zeroToHero z = mkHero(runZero z)
eb95e06455965d31bf37d68b50fec78a,familiar,9,False,160,True,zeroToHero z = (f2 . f1 . f1 . f3) z
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,5,True,60,True,zeroToHero z = snd $ f3 (f1 z)
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,1,True,40,True,zeroToHero z = f z
3eb8b5fcff4d6abb23bff65cf72b6026,familiar,3,False,10,True,zeroToHero z = f3 $ f1 z
93823b63e49b477e2e122fc299fb2772,beginner,5,False,110,True,zeroToHero z = snd (f3 (f1 z))
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,10,False,360,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,3,True,100,True,zeroToHero z = f3 (f1 z)
7956c4e72cb338342653824792b78be1,familiar,10,False,320,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
9f91417c16be5e4e9ec90049d5a4e05e,familiar,1,True,20,True,zeroToHero z = f z
249dc8fb7be3ed47d33af757d9038206,beginner,4,True,130,True,zeroToHero z = f1 (f4 z)
037da4fc1a962550843d2cccff5fd337,beginner,4,True,70,True,zeroToHero z = f1(f4(z))
54f92f8c6453c31b7cc8b94a11ce804e,beginner,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,10,True,270,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,6,False,140,True,zeroToHero z = f3 . f1 .f2 $ z
26180c800fdb41341864107127483db2,familiar,8,True,200,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
0578d8b5ed2138eb69fe0e1767a14026,beginner,3,False,110,True,zeroToHero z = f1(z)
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
4ad3a38d3782983528bb3aaec4c5af59,familiar,8,False,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
84856f180ba8b3fb1caacbd548902435,knowledgeable,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
93823b63e49b477e2e122fc299fb2772,beginner,7,False,390,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (hero z))
044270f5b1ec09e883f4f1542b78e7ad,familiar,8,True,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
0ffca8bab4e0e01212d5b49368663951,beginner,5,False,90,True,zeroToHero z = snd(f3(f1 z))
00f7f17d7f4f22bc86c6bdd73d657027,beginner,6,False,130,True,zeroToHero z = (f3 . f1 . f2) z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,1,False,170,True,zeroToHero z = f z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,8,False,170,True,zeroToHero ad bd cd z = f2 . f1 . f1. fmap bd . f1 $ z
7113b1f18218da0db63b46782de37394,beginner,1,True,210,True,zeroToHero z = f z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,10,False,60,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d497b0fc285ce52898596505f1eef8ec,beginner,10,True,90,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
d55694a634a9892535e5ce3921934577,knowledgeable,10,False,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5c2ebd5465622acde531d731d1351666,expert,8,False,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,1,False,10,True,zeroToHero z = f z
3c2de754de7e38d9a37ce200ec1c481d,familiar,10,False,90,False,
cdb44bcc4405b78953115687cdedfdba,beginner,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
a067bd60627fd8c741c321c1ddb432e6,beginner,9,True,60,True,zeroToHero z = f2 $ f3$  f1 $ f3 z
c0e44404e822ec83f885fdeeedf52d66,beginner,5,False,370,True,zeroToHero z = snd (f3 (f1 z))
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,4,False,60,True,zeroToHero z = f2 (f4 z)
8ee5cee8acd13cf7af7220f27126b3be,expert,8,False,280,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
26180c800fdb41341864107127483db2,familiar,1,False,30,True,zeroToHero z = f z
6ac4a464c2a5958d94883aa409181cac,familiar,1,False,20,True,zeroToHero z = f z
c82210067e56c7849d59cfeaba096e72,expert,3,False,20,True,zeroToHero z = f3 $ f1 z
239e0043be5dbcde254e38f89d8c3441,expert,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,2,True,20,True,zeroToHero z = mkHero (runZero z)
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,5,True,120,True,zeroToHero z = snd $ f3 $ f1 z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,3,True,60,True,zeroToHero z = f3 . f1 $ z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,10,True,120,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
0e4890937507e8a0be015a2dc9c15dd9,beginner,7,True,430,True,zeroToHero z = ((<*>) (f2 z)) (((<*>) (f1 z)) (f3 z))
436911b15142187d097ead2562a4aadb,beginner,10,True,220,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
1fbd32c59a72a8d02e6669fb619ae9af,expert,4,False,40,True,zeroToHero z = f1 $ f4 z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
33bd1ceb89201901ba1934d9a36c9ec0,familiar,10,False,20,False,
66d28b6fa5a0eef70c14eda4c45736f6,beginner,1,False,10,True,zeroToHero z = f z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,1,False,60,True,zeroToHero z = f z
7f27fffeb573a79b238468b9c577e037,beginner,7,True,40,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
5f3e0da13c7b400f40f399475f27df2b,beginner,10,True,280,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
4e0f3293b43b547f8ac114a1cf0224b6,beginner,1,True,10,True,zeroToHero z = f z
6b3655259fd6880a1523d544ec84f9bb,expert,5,False,950,True,zeroToHero z = snd .f3 . f1 $ z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,1,False,100,True,zeroToHero z = f z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,9,True,160,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
b03c366058de266ae33ff0a357f270af,familiar,1,False,30,True,zeroToHero z = f z
68c207e03aa48a1986b2ba1c2ef38634,familiar,1,True,40,True,zeroToHero z = f z
74a3ac676d73807f247e6d1bd68fbc92,beginner,1,False,40,True,zeroToHero z = f z
88736a05ec99a8b6cd145156322c6857,familiar,4,True,110,True,zeroToHero z = f2 . f4 $ z
34ab4de6b89147afe2170a0a248aae25,expert,4,False,30,True,zeroToHero z = f2 (f4 z)
05320f1991c5238d3279f1517d5658d9,knowledgeable,1,False,20,True,zeroToHero z = f z
7f27fffeb573a79b238468b9c577e037,beginner,2,False,130,True,zeroToHero z = mkHero $ runZero  $ z
c8a4fd2e148384683c42c10c20542a28,familiar,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,4,False,50,True,zeroToHero z = f1 $ f4 z
fc1125f71b11ff921a14940be87ee004,knowledgeable,6,False,90,True,zeroToHero z = f3 . f1 $ f2 z
cab2009c861dc8532c6a986009dc4f51,familiar,3,False,30,True,zeroToHero z = f3 (f1 z)
4ad3a38d3782983528bb3aaec4c5af59,familiar,9,True,90,True,zeroToHero z = f2.f3 . f1 . f3 $ z
bf03a7c2d505604c908f2a9138b15838,expert,9,False,60,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
2a6059efa02398266bf6fe47138429ab,familiar,4,True,150,True,zeroToHero z = f2 $ f4 z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,1,False,20,True,zeroToHero z = f z
044270f5b1ec09e883f4f1542b78e7ad,familiar,6,True,170,True,zeroToHero z = f3 $ f1 $ f2 z
0141731ee53fbaf26454f202b948b443,knowledgeable,2,True,10,True,zeroToHero z = mkHero (runZero z)
0444e0853db3559293894e2bee511610,expert,2,True,60,True,zeroToHero z = mkHero $ runZero z
037da4fc1a962550843d2cccff5fd337,beginner,9,False,50,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
6064b00041af5d7e8b95870edbcfd852,familiar,5,True,190,True,zeroToHero z = snd $ f3 $ f1 z
89de51742f83639ec768fa12ca85bc15,beginner,3,True,60,True,zeroToHero z = f3 . f1 $ z
0ab431b938f1e6e6ca64914714224855,beginner,3,False,40,True,zeroToHero z = f3 $ f1 z 
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,5,False,140,True,zeroToHero z = snd . f3 . f1 $ z
644572249c01cedc33983b25fd119da0,beginner,5,False,230,True,zeroToHero z = (snd . f3 . f1 ) z
33de35e204b83871ca344f0e792b3b30,familiar,3,False,30,True,zeroToHero z = f3 (f1 z)
732be61c2043f15be83b185616be20f7,expert,10,True,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
931cc6b81f8c2ddedada9ed2e6397e9a,knowledgeable,1,True,60,False,
1a964a7c27b11d7ce3facdc46ce46c67,familiar,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
07c051cc3ca560d0169cc3d454b30075,beginner,8,False,370,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,8,True,240,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
348d186efed4ccc3b842ba4820ed560c,beginner,10,True,260,True,zeroToHero z =f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
28b86312bf3f1fe03c2c2198948272fe,familiar,8,False,60,False,
a85dc5f8bb91acc99c89c0ed0883a248,familiar,7,True,40,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
0a0e430fbe01bef615327c7a6901fc60,beginner,5,False,220,True,zeroToHero z = snd $ f3 $ f1 z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,7,False,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
a876f4a3b03252b308a26bde9ed076a1,beginner,3,False,60,True,zeroToHero z = f3 $ f1 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,5,False,420,True,zeroToHero z = snd (f3 (f1 z))
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,9,False,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
421470777f4e04c44fda75466d08a74b,familiar,3,True,80,True,zeroToHero z = f3 . f1 $ z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,9,False,130,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
b3e69750abbde131e8990d21d6159980,beginner,2,True,200,True,zeroToHero z = mkHero
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,5,False,650,True,zeroToHero z = snd $ f3 $ f1 z
9556d7286acb1244ced99522e717f68a,beginner,8,False,270,True,zeroToHero ad bd cd z = f2(f1(f1(fmap bd $ f1(z))))
461bfc1b262451aa9a7a7a126842be27,beginner,7,True,130,True,"zeroToHero z = bc <*> (ab <*> a)
  where ab = f1 z
        bc = f2 z
        a = f3 z"
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,9,True,180,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
21576d33de65879a518990cf9cec076b,beginner,6,True,70,True,zeroToHero z = f3 ((f1 . f2) z)
1c2275472fae96eace450a9d8a53cd65,familiar,8,True,110,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ (fmap bd $ f1 z )
d51eef4ce4864a674f8320a0844f6d0e,familiar,9,False,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
74a3ac676d73807f247e6d1bd68fbc92,beginner,8,True,180,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
77d715004884d0ba54c755231b19f078,familiar,8,False,370,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
28e4223dd0a0145a83e7a8d852576769,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
88629993a5189a74a2f0807120c7f8c0,beginner,2,True,150,True,zeroToHero z = mkHero(runZero(z))
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,2,False,30,True,zeroToHero z = mkHero (runZero z)
5d8661ddcb173b1355d92ab87b62fded,beginner,9,True,40,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
5ec2de8d67d1cb04f3628a386510e9b4,expert,4,False,80,True,zeroToHero z = f2 . f4 $ z
89de51742f83639ec768fa12ca85bc15,beginner,1,True,30,True,zeroToHero z = f z
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,10,False,10,False,
ac287905e60629831c0479d21349b408,beginner,8,False,760,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
ad4ea90fe54ea8c37e81f00f31a87511,familiar,1,False,100,True,zeroToHero z = f z
044270f5b1ec09e883f4f1542b78e7ad,familiar,5,False,100,True,zeroToHero z = snd . f3 $ f1 z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,5,False,370,False,
b7373911aedcf66f2aa26f0756469e68,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
c82210067e56c7849d59cfeaba096e72,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
e9844f2d7742e45ab050686bf58e7ac4,beginner,7,True,450,True,"zeroToHero z = 
  let
    firstFunc = f1 z -- Hero (a -> b)
    secondFunc = f2 z -- Hero (b -> c)
  in
    secondFunc <*> (firstFunc <*> f3 z)"
8b79c966d7329ab702686fab64b52910,beginner,7,False,470,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,3,True,140,True,zeroToHero z = f3 $ f1 z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,10,False,60,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
e85737c53584b3adbb76b8bab398e8de,expert,5,True,180,True,zeroToHero z = snd . f3 . f1 $ z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,10,False,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
379fa5da662772f3b85af35d37a82aee,beginner,6,True,400,True,zeroToHero z =  f3 $ f1 $ f2 $ f1 $ f2 $ f1 z
99daeb433a3288a6cd63e291a252101e,familiar,8,False,660,True,zeroToHero ad bd cd z = f1.f1.fmap bd $ f1 z
a876f4a3b03252b308a26bde9ed076a1,beginner,4,True,80,True,zeroToHero z = f2 $ f4 z
365e3550feaf68b3a0a97668415f9186,expert,9,False,130,True,zeroToHero z = f2 $ f1 $ f3 z
1348b759214c0626b8ff55c354b2ccf8,familiar,3,False,90,True,zeroToHero z = f3 $ f1 z
cb3a772d4781c0ec6779e6830be0ab1e,expert,1,False,30,True,zeroToHero z = f z
83ccf17e659f0e31229fd3ae70c46f93,beginner,1,False,60,True,zeroToHero z = f z
7fd454e504c635864caac8e36043e2cf,beginner,5,False,180,True,zeroToHero z = snd (f3 (f1 z))
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,8,False,290,True,zeroToHero ad bd cd z = (f2 (f1 (f1 (fmap bd (f1 z)))))
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,4,True,90,True,zeroToHero z = f2 $ f4 z
8354f7811dd01e64e50f7a93bc9496a3,beginner,5,False,470,False,zeroToHero z = snd (f3 (f1 z))
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,3,False,130,True,zeroToHero z = f3 $ f1 z
319c7c8624509e3480b8bc307052552f,familiar,4,False,40,True,zeroToHero z = f2 $ f4 z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,4,True,60,True,zeroToHero z = f2 $ f4 z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,9,False,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
ef6762ee7a524e8850915bec7ff55a0a,beginner,6,True,100,True,zeroToHero z = f3 . f1 $ z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,8,True,100,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
21576d33de65879a518990cf9cec076b,beginner,7,False,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z) )
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,4,False,10,False,
fb2469794c98c8b64102caecc9932882,beginner,7,False,300,False,
d497b0fc285ce52898596505f1eef8ec,beginner,5,False,130,True,zeroToHero z = snd $ (f3 . f1) z
e9844f2d7742e45ab050686bf58e7ac4,beginner,6,False,40,True,zeroToHero z = f3 $ f1 $ f2 z
48bffecd4452c44b189a5faa259f76da,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
239e0043be5dbcde254e38f89d8c3441,expert,5,False,60,True,zeroToHero z = snd $ f3 $ f1 z
6f43fd8d93ad305f8b61c0ba182d6f06,beginner,4,False,150,False,
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,6,True,160,True,zeroToHero z = f3 $ f1 $ f2 z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,3,True,60,True,zeroToHero z = f3 $ f1 z
8ee5cee8acd13cf7af7220f27126b3be,expert,4,False,70,True,zeroToHero z = f2 . f4 $ z
df5f40fcb2aa072013c7527113246ce5,familiar,10,True,80,True,zeroToHero z = f3$f2$f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
315ccd3386e321e430d2c1e4aa6f3197,familiar,1,False,20,True,zeroToHero z = f z
99daeb433a3288a6cd63e291a252101e,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero z
28b86312bf3f1fe03c2c2198948272fe,familiar,7,True,580,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
161575be6f2e1d6a13f926e267d34e40,beginner,1,True,60,True,zeroToHero z = f z
28b86312bf3f1fe03c2c2198948272fe,familiar,5,True,440,False,zeroToHero z = f2 z
a69e60b4125d00c7737c8c80349a4d39,familiar,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
b060c8c998ee328c002115ecea6521fc,expert,8,False,300,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,8,False,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,7,True,220,True,zeroToHero z = ((<*> (f2 z)) . (<*> (f1 z)) . f3) z
818b26af8d265ea26b6d6c6ab0592217,expert,5,False,370,True,zeroToHero z = snd $ f3 $ f1 z
a3d1c188a82983746e191e6a3494f475,knowledgeable,10,False,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,2,False,140,True,zeroToHero z = mkHero (runZero z)
435697fa5f4c877702be12ebbb16915d,beginner,6,False,90,True,zeroToHero z = f3(f1(f2((z))))
53060b32d06603e2bbb3a0ae42ae9e00,beginner,2,False,80,False,
80d125644136c9b969bb5083bdd926c6,knowledgeable,8,False,270,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
e5c6d897a22880e74bce1851cc1a3d85,beginner,1,True,200,True,zeroToHero z = z
065972fe5d4452ff6b835bae6e582de6,knowledgeable,4,True,60,True,zeroToHero z = f2 (f4 z)
301519a5781982b595e9208e49e8693b,expert,6,False,380,True,zeroToHero z = f3 $ f1 $ f2 z
339aea35764e6d2ecf30971aebbc4508,familiar,8,True,300,True,"zeroToHero ad bd cd z = 
  let zbca = f1 z
      zcad = fmap bd zbca
  in f2 $ f1 $ f1 zcad"
395fda484c43ce5fd90d6124b6e77919,beginner,3,False,40,True,zeroToHero z = (f3 . f1) z
466d17ea05aeb9f643ea75d0c666d9c0,expert,7,False,60,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
571ad98d2249a4842f7350843005a31b,familiar,3,True,60,False,zeroToHero z = (f3 . f1) z
99daeb433a3288a6cd63e291a252101e,familiar,6,False,170,True,zeroToHero z = f3.f1.f2 $ z
466d17ea05aeb9f643ea75d0c666d9c0,expert,9,False,50,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
f65be8697cf3254770cee5f7e9d6f18b,expert,8,True,200,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
85e380dc56488079d9f8c48056a1686d,beginner,2,False,30,True,zeroToHero z = mkHero (runZero z)
aaa8e289c3498763e59ed320870664e5,familiar,1,True,150,True,zeroToHero z = f z
818b26af8d265ea26b6d6c6ab0592217,expert,1,False,30,True,zeroToHero z = f z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,9,True,70,True,zeroToHero z =f2 $  f3 $ f1 $ f3 z
5ad07699bde03699bc8b755ce32a0434,familiar,1,False,10,True,zeroToHero z = f z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,7,True,220,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
f950540939f51b2ea37e3da10a31cfab,familiar,3,True,90,True,zeroToHero z = f3 (f1 z)
374cada1e08c8eee9101f05dc809c1d1,familiar,6,True,50,True,zeroToHero z = f3 $ f1 $ f2 $ z
aed93db9addadf48ee98c302fce91107,expert,1,False,10,True,zeroToHero z = f z
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,3,True,70,True,zeroToHero z = f3 $ f1 z
3c2de754de7e38d9a37ce200ec1c481d,familiar,9,False,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
d801b40bb5c7554e6290e97a95da555b,beginner,3,True,140,True,zeroToHero z = f3 . f1 $ z
9f91417c16be5e4e9ec90049d5a4e05e,familiar,3,True,20,True,zeroToHero z = f3 $ f1 z
b77cb09b45671d1ecd010442e79fa160,knowledgeable,3,True,40,True,zeroToHero z = f3 (f1 z)
6ca28d0067e227340550b638ba710153,knowledgeable,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero z
74fadbe787d232491016e6d79f31ba75,beginner,2,True,60,True,zeroToHero z = mkHero(runZero(z))
1887a957103a96bf536f1c0e8c38f41f,expert,2,True,40,True,zeroToHero z = mkHero $ runZero z
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,8,False,470,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,9,False,150,True,zeroToHero z = (f2 (f1 (f1 (f3 z))))
0141731ee53fbaf26454f202b948b443,knowledgeable,9,False,40,False,
d05e5e910f80ad1ca07d6fc6031d7844,beginner,6,False,130,True,zeroToHero z = f3 . f1 . f2 $ z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,2,True,30,True,zeroToHero z = mkHero (runZero z)
ede764152520bb47ccc2593d993fa23c,knowledgeable,1,False,10,True,zeroToHero z = f z
ece3d06c410b790592b597d356053a6a,beginner,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
05b5816c2063905f176c9e3a8ff6beda,beginner,10,False,190,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
aed93db9addadf48ee98c302fce91107,expert,9,False,80,True,zeroToHero z = f1 (f1 (f3 z))
2f8912cfecf02d17bcc66267f5aacfcc,knowledgeable,3,True,100,True,zeroToHero z = f3 . f1 $ z
46ac089c35ec973d1acd87a543eb6afc,familiar,7,True,50,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,8,True,320,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,3,False,60,True,zeroToHero z = f3 $ f1 z
e58242790dd7ed13c00bf1735dff3f62,beginner,4,False,140,True,zeroToHero z = f3 z
4f985fc706392b36e4e5161f89f2b6df,familiar,6,True,480,True,zeroToHero z = f3 $ f1 $ f1 z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,1,True,20,True,zeroToHero z = f z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,7,False,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
b77cb09b45671d1ecd010442e79fa160,knowledgeable,4,False,60,True,zeroToHero z = f2 (f4 z)
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,8,True,140,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
67c6ad995c12404c540be9fbf021890d,expert,3,True,220,True,zeroToHero z = (f3 . f1)  z
a3d1c188a82983746e191e6a3494f475,knowledgeable,1,True,30,True,zeroToHero z = f z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
70539d897a4d48181cdf082fc6502a30,knowledgeable,7,True,170,True,zeroToHero z = (\x f g -> g (f x)) <$> f3 z <*> f1 z <*> f2 z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,9,False,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
644572249c01cedc33983b25fd119da0,beginner,4,True,170,True,zeroToHero z = ( f2 . f4 ) z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,4,False,40,True,zeroToHero z = f1 $ f4 z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,1,True,50,True,zeroToHero z = f z
3241da6c672ea56f972fb3458ca21e8c,knowledgeable,4,False,50,True,zeroToHero z = f2 . f4 $ z
b44b3098647559c6b2404fa8a6590cf2,expert,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
21576d33de65879a518990cf9cec076b,beginner,2,True,40,True,zeroToHero z = mkHero (runZero z)
177a5434cb9f13abdc8a16935acee7c5,familiar,7,True,270,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z)) 
908705f2fc74e15f9ba20ef9874acbae,expert,10,False,230,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,2,True,50,True,zeroToHero z = mkHero (runZero z)
d1bea492a5a920685c1d80eecafdb058,beginner,2,False,60,True,zeroToHero z = mkHero(runZero z)
edea3a1169fdf8ee286e1f6597110451,beginner,5,True,280,True,zeroToHero z = snd(f3(f1(z)))
b44b3098647559c6b2404fa8a6590cf2,expert,2,False,10,True,zeroToHero z = mkHero $ runZero z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,3,False,70,True,zeroToHero z = f3 . f1 $ z
550e23e2d581824b6bff5824d037ac77,expert,10,False,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,7,True,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
9eef7f463b0da0ee012fab060eac779c,familiar,4,False,70,True,zeroToHero z = f2 $ f4 z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,5,False,300,True,zeroToHero z = snd $ f3 $ f1 z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,8,True,150,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,10,False,180,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
9f91417c16be5e4e9ec90049d5a4e05e,familiar,5,True,350,True,zeroToHero z = f2 z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,8,False,170,True,zeroToHero ad bd cd z =f2 (f1 (f1 (fmap bd (f1 z))))
28e4223dd0a0145a83e7a8d852576769,familiar,1,True,10,True,zeroToHero z = f z
5d8661ddcb173b1355d92ab87b62fded,beginner,3,True,50,True,zeroToHero z = f3 $ f1 z
4c02c263cbd214f8f6e82efffaa25ea3,expert,7,True,320,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
f950540939f51b2ea37e3da10a31cfab,familiar,4,False,30,False,
4d7f959919c12887731dc98e5d900bca,beginner,6,True,170,True,zeroToHero z = f3 $ f1 $ f2 z
a69e60b4125d00c7737c8c80349a4d39,familiar,6,False,170,True,zeroToHero z = f3 $ f1 $ f2 $ f1 $ f2 $ f1 z
5a105700f8488e7eff952d9abc8f2ff2,beginner,6,True,90,True,zeroToHero z = (f3 . f1 . f2) z
2f8b546f5fdfb837df35b907570fbe4a,beginner,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
2f8b546f5fdfb837df35b907570fbe4a,beginner,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
0d6c234e57bd19ceaf7e066b0443f882,familiar,3,False,30,True,zeroToHero z = f3 . f1 $ z
7350020def4d21232981ba025108c721,familiar,9,False,80,True,zeroToHero z =  f2 $ f1 $ f1 $ f3 z
d51eef4ce4864a674f8320a0844f6d0e,familiar,10,True,260,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
89de51742f83639ec768fa12ca85bc15,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,5,False,510,True,zeroToHero z = snd $ f3 $ f1 z
55a8cfc9317e2d6b4c2e4b99d1fa2e5c,beginner,2,False,70,True,zeroToHero z = mkHero(z)
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,3,False,60,True,zeroToHero z = f3 $ f1 z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,6,False,60,True,zeroToHero z = f3 $ f1 $ f2 z
6ac4a464c2a5958d94883aa409181cac,familiar,8,True,180,False,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd) $ f1 $ z
66583fff7e95f35729ed3529d71d0875,knowledgeable,7,True,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
43b9689075115da4d2135b9748152df9,beginner,2,False,260,True,zeroToHero z =  mkHero $ runZero $ z
8468622becd8fa4df10493a9afcaac9e,familiar,4,False,30,False,zeroToHero z = (f2 . f4) z 
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,3,False,50,True,zeroToHero z = f3 (f1 z)
05b5816c2063905f176c9e3a8ff6beda,beginner,3,True,140,True,zeroToHero z = f3 $ f1 z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,4,True,160,True,zeroToHero z = f1 $ f4 z
ece3d06c410b790592b597d356053a6a,beginner,3,True,20,True,zeroToHero z = f3 . f1 $ z
9d5377de61f5158f7da60d53b4246507,expert,2,True,20,True,zeroToHero z = mkHero (runZero z)
378e6898a11a1208aea315380fee5a3b,beginner,6,True,120,True,zeroToHero z = f3 $ f1 $ f2 z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,5,True,100,True,"zeroToHero z = 
  let (a, ab) = f3 (f1 z)
  in ab"
2841f32606cad750a81b715e70ec5aa9,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,5,True,660,True,zeroToHero z = snd $ f3 $ f1 z
216bc316d220a95669af88e460af7838,knowledgeable,3,True,40,True,zeroToHero z = f3 (f1 z); data A = MkA
3038b365758afb1c0c3843f66d6bfdd0,beginner,7,True,50,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,10,False,80,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
21566d006a72c17c365218d8bc448f58,knowledgeable,10,False,220,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
68c207e03aa48a1986b2ba1c2ef38634,familiar,5,True,610,True,zeroToHero z = snd . f3 . f1 $ z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,8,True,430,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
84aef926153af697548ae8f3a23247bc,familiar,2,True,180,True,zeroToHero z = mkHero
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,3,True,60,True,zeroToHero z = f3 . f1 $ z
d8537eca1851b264dfc7e4196f1669c4,familiar,8,False,600,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,4,False,200,True,zeroToHero z = f2 . f4 $ z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,1,True,60,True,zeroToHero z = f z
da67afcbc02863b9d198d42227722826,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,5,False,30,True,zeroToHero z = snd $ f3 $ f1 z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,6,True,80,True,zeroToHero z = f3 . f1 $ f2 z
c0e44404e822ec83f885fdeeedf52d66,beginner,9,False,110,True,zeroToHero z = (f1 . f1 . f3) z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,2,True,50,True,zeroToHero z = mkHero $ runZero z 
dc2a36f02119992fe6eb384269984ab1,beginner,4,False,70,True,zeroToHero z = (f2 . f4) z
a876f4a3b03252b308a26bde9ed076a1,beginner,2,True,70,True,zeroToHero z = mkHero $ runZero z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
179acc713889ea3015b9eb8e2cddb2fb,familiar,4,False,60,True,zeroToHero z = f2 . f4 $ z
c95e2ff21206c9c14353e73ce1eedd65,familiar,9,True,250,True,zeroToHero z = f2 . f3 . f1 $ f3 z
716248ea595a9ae1505b2085577bf74f,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
fb23968ab004f477cdb9eff45136f87e,beginner,2,False,30,True,zeroToHero z = mkHero(runZero(z))
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
86273412b0368ec8e1679356009568ca,beginner,5,True,240,True,zeroToHero z = snd $ f3 $ f1 z
cc09dca6b84568e564b3076d65b2f352,expert,10,True,240,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
3471f8a90c928814d465965e4909481f,beginner,5,True,760,False,zeroToHero z = f3 z
44a27dc39f99711fd7ec764447360a8e,familiar,3,True,30,True,zeroToHero z = f3 (f1 z)
18524987c371cf0a209a4f898e017732,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,8,False,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
b37247477a0890806c1790761f20a74e,beginner,4,True,170,True,zeroToHero z = f2 (f4 z)
6071ee5d0a56aa7b10da793e72eb50b0,familiar,5,False,60,True,zeroToHero z = snd $ f3 $ f1 z
e665d5e1324620bb676c2302e7018a84,beginner,7,True,410,False,
d55694a634a9892535e5ce3921934577,knowledgeable,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
83da8892760572ef7c93ab8b61c673e9,expert,5,False,200,True,zeroToHero z = snd . f3 $ f1 z
348d186efed4ccc3b842ba4820ed560c,beginner,9,False,140,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
380d2555680e2d6e2c9165ca20652861,familiar,6,True,90,True,zeroToHero z = f3 . f1 . f2 $ z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,1,False,20,True,zeroToHero z = f z
037da4fc1a962550843d2cccff5fd337,beginner,3,False,30,True,zeroToHero z = f3(f1(z))
10e6dee20c68d65b1a843a8f6e0216d7,familiar,7,False,270,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,5,False,860,True,zeroToHero z = (snd . f3 . f1) z
f313f00a1428e5b910fe37bc72e19260,knowledgeable,9,True,50,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,7,False,110,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,1,False,50,True,zeroToHero z = f z
bf03a7c2d505604c908f2a9138b15838,expert,5,False,50,True,zeroToHero z = snd . f3 . f1 $ z
435697fa5f4c877702be12ebbb16915d,beginner,2,False,30,True,zeroToHero z = mkHero(runZero(z))
bb17bf22324c19bcc027947a5cdbf49c,beginner,4,False,200,True,zeroToHero z = (f2 .f4) z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,6,False,80,True,zeroToHero z = f3 (f2 (f1 z))
fb2469794c98c8b64102caecc9932882,beginner,4,True,270,True,zeroToHero z = f2.f4 $ z
b227975f372f0422ce0593b0528d3997,expert,9,False,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
216bc316d220a95669af88e460af7838,knowledgeable,1,True,40,True,zeroToHero z = f z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,3,True,40,True,zeroToHero z = f3 $ f1 z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,7,False,130,True,zeroToHero z = ((.) <$> f2 z <*> f1 z) <*> f3 z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,4,True,30,True,zeroToHero z = f2 . f4 $ z
8dfe4e8baa2e9c1129210d819dd64550,expert,1,True,20,True,zeroToHero z = f(z)
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
d820e8981d4a1112d329c9540ef53b53,beginner,1,True,30,True,zeroToHero z = f z
7f27fffeb573a79b238468b9c577e037,beginner,8,False,200,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,10,False,20,False,
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,6,True,160,True,zeroToHero z = f3 . f1 . f2 $ z
1787562e97b9c4727b4d3cd748ac2679,beginner,1,True,40,True,zeroToHero z = f z
cab2009c861dc8532c6a986009dc4f51,familiar,1,False,80,True,zeroToHero z = f z
88736a05ec99a8b6cd145156322c6857,familiar,2,True,120,True,zeroToHero z = mkHero $ runZero z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,1,False,30,True,zeroToHero z = f z
c951cf97420874a430c0fca9973ecc3e,familiar,2,True,90,True,zeroToHero z = mkHero (runZero z)
eab930214cdcb976d7fc0b13a9e62a64,beginner,3,False,140,True,zeroToHero z = f3 $ f1 z
8c6c566935e9c2c4ec38f42af79bcf5a,expert,3,False,20,False,
c8a4fd2e148384683c42c10c20542a28,familiar,1,True,60,True,zeroToHero z = f z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,2,False,40,True,zeroToHero z = mkHero (runZero z)
8d9396a642f09697dd1b6df03a7b8ee7,beginner,5,False,160,True,zeroToHero z = snd $ f3 $ f1 z
35221c0a287aa4e6332030edd14347e4,familiar,7,True,220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
3e7678d51165a906eb109b5db000dcc1,beginner,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,6,False,220,True,zeroToHero z = f3 . f1 . f2 $ z
379fa5da662772f3b85af35d37a82aee,beginner,9,False,70,True,zeroToHero z =  f2 $ f3 $ f1 $ f3 z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,10,True,300,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,5,False,170,True,zeroToHero z = snd $ f3 $ f1 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,3,False,20,True,zeroToHero z = f3 (f1 z)
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,5,False,180,True,zeroToHero z = snd . f3 $ f1 z
2115be84d7f853336110188ca2b18975,beginner,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,2,True,90,True,zeroToHero z = mkHero runZero
9f081485b0c3b926287beca6caf9bec7,knowledgeable,7,True,290,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
786f38d645102cb548eafbe3ae433c27,beginner,9,False,110,True,zeroToHero z =   f2 $ f1 $ f1 (f3 z)
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,1,True,40,True,zeroToHero z = f z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,9,False,60,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
54de16bc260ba05ccfb0df4a2274a5d0,familiar,3,False,300,False,
83ccf17e659f0e31229fd3ae70c46f93,beginner,3,True,170,True,zeroToHero z = f3 . f1 $ z
0ffe6029b3220feb9b79e307b7e15045,beginner,1,False,10,True,zeroToHero z = f z
435697fa5f4c877702be12ebbb16915d,beginner,10,False,350,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
1f7f677ac7ddbffaee66b9f3cbac25ae,beginner,5,True,90,False,
cc346580f7abafa7cf857ab2f8b6d8e5,familiar,3,False,80,False,
ebd598150e230b3f3f04c3274f1b435b,familiar,9,False,50,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
54de16bc260ba05ccfb0df4a2274a5d0,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
a76c8b31584d6e2cb7db24330117ba31,beginner,4,True,40,True,zeroToHero z = f2 . f4 $ z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,2,True,60,True,zeroToHero z = mkHero (runZero z)
9602e3a3388edb5367b3768b11449e0f,beginner,3,True,90,True,zeroToHero z = f3 $ f1 z
cc09dca6b84568e564b3076d65b2f352,expert,5,False,50,True,zeroToHero z = snd (f3 (f1 z))
df5f40fcb2aa072013c7527113246ce5,familiar,6,True,40,True,zeroToHero z = f3 $ f1 $ f2 z
908705f2fc74e15f9ba20ef9874acbae,expert,9,True,180,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
371527c54037c622a5e89a00b4ca3062,knowledgeable,2,False,30,True,zeroToHero z = mkHero (runZero z)
d2c8f199d641e7b38e2df4d302a5e18e,beginner,5,False,90,False,
d130738f0c465a997be4732758bfc698,familiar,4,True,30,True,zeroToHero z = f2 . f4 $ z
1efec9c9817cb54886025b9d86ed2d6b,beginner,7,True,920,True,zeroToHero z = (<*>) (f2 z) $ (<*>) (f1 z) (f3 z)
435697fa5f4c877702be12ebbb16915d,beginner,1,True,50,True,zeroToHero z = a
049eb742e1bbb2d3d6dccc08ced702b0,familiar,1,True,40,True,zeroToHero z = f z
9a2ac24bff9b7b6c99079b449374852a,beginner,7,False,30,False,
eab930214cdcb976d7fc0b13a9e62a64,beginner,7,False,720,False,
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,9,True,160,True,zeroToHero z = f1 . f1 . f3 $ z
35221c0a287aa4e6332030edd14347e4,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
c068b5315e64123f58475e24ba965c0a,beginner,2,False,80,True,zeroToHero z = mkHero $ runZero z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
a15bae08ec8fcf0077c4f69419e583fd,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
ac0cb37a90d45eb608893c776125f06a,beginner,1,True,110,True,zeroToHero z = f z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,5,True,150,True,zeroToHero z =snd (f3 (f1 z))
6f43fd8d93ad305f8b61c0ba182d6f06,beginner,1,True,20,True,zeroToHero z = f z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,5,False,120,True,zeroToHero z = snd $ f3 $ f1 z
884649dcfc5b2019559b8639c002f3d5,familiar,3,True,120,True,zeroToHero z = f3 . f1 $ z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,1,False,30,True,zeroToHero z = f z
6b876ef3542923d6c9e028e2d27ffb30,expert,6,False,60,True,zeroToHero z = f3 (f1 (f2 z))
149efbe68c91ab4e3fef326ad8bf2e62,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f1 $ z
88736a05ec99a8b6cd145156322c6857,familiar,1,False,20,True,zeroToHero z = f z
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,7,True,90,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
371527c54037c622a5e89a00b4ca3062,knowledgeable,5,True,180,True,zeroToHero z = snd $ f3 (f1 z)
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,1,False,100,True,zeroToHero z = Hero (deHero a)
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,8,True,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
d130738f0c465a997be4732758bfc698,familiar,7,False,150,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
f313f00a1428e5b910fe37bc72e19260,knowledgeable,5,True,160,True,zeroToHero z = snd $ f3 $ f1 $ z
a936103e22f17a7eda14722f7f7d285a,familiar,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
34ab4de6b89147afe2170a0a248aae25,expert,5,True,50,True,zeroToHero z = snd (f3 (f1 (z)))
0dcc0151dbd0be28764a2b57eff11000,familiar,9,False,230,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
89de51742f83639ec768fa12ca85bc15,beginner,9,True,50,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
374cada1e08c8eee9101f05dc809c1d1,familiar,8,True,660,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,5,True,100,True,zeroToHero z = snd $ f3 $ f1 z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,8,False,130,True,zeroToHero ad bd cd z = f2 (f1(f1(fmap bd (f1 z))))
288207543a17160976505dab3d531274,expert,10,False,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,5,False,70,True,zeroToHero z = snd $ f3 $ f1 z
202f7f618cdd51a1de903ee5c2425ebd,expert,9,False,60,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
8468622becd8fa4df10493a9afcaac9e,familiar,3,True,20,True,zeroToHero z = (f3 . f1) z
43b9689075115da4d2135b9748152df9,beginner,1,True,70,True,zeroToHero z = f z
3e7678d51165a906eb109b5db000dcc1,beginner,5,True,170,True,zeroToHero z = snd $ f3 $ f1 z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,7,False,180,True,"zeroToHero z = 
  let 
    heroA = f3 z 
    heroAToB = f1 z
    heroBToC = f2 z
    heroB = heroAToB <*> heroA
  in
    heroBToC <*> heroB"
461bfc1b262451aa9a7a7a126842be27,beginner,8,False,90,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 z
6ac4a464c2a5958d94883aa409181cac,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
1965359c4ff9eb76f437c4841e8f3f9d,expert,1,False,40,True,zeroToHero z = f z
3a42d8a8584329550d330fb080823f09,familiar,6,True,120,True,zeroToHero z = f3 . f1 . f2 $ z
a5ccffd115fb35601cd0abeb875e3ef1,beginner,7,True,1050,False,
7350020def4d21232981ba025108c721,familiar,5,False,40,True,"zeroToHero z = a
  where a = snd $ f3 $ f1 z"
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,2,True,70,True,zeroToHero z = runZero $ mkHero z
1887a957103a96bf536f1c0e8c38f41f,expert,9,False,80,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,2,False,260,True,zeroToHero z = (runZero . mkHero) z
65bbf71a18c52af5acae2af61ceda139,expert,7,True,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
58ef31e17da85d91944547062d5f6212,beginner,2,False,230,True,zeroToHero z = mkHero(runZero z )
c17a74041a41e05ff885fb998342d99f,beginner,8,True,190,True,zeroToHero ad bd cd z = f2 . f1 .f1 . fmap bd $ f1 z
a5ccffd115fb35601cd0abeb875e3ef1,beginner,2,False,90,True,zeroToHero z = mkHero (runZero z)
6b4509c69a94ac85a4e90ada8e773dc0,beginner,2,False,50,True,zeroToHero z = mkHero (runZero z)
421470777f4e04c44fda75466d08a74b,familiar,1,True,40,True,zeroToHero z = f z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,7,True,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,3,True,60,True,zeroToHero z = f3 $ f1 z
86273412b0368ec8e1679356009568ca,beginner,2,False,60,True,zeroToHero z = mkHero $ runZero z 
65bbf71a18c52af5acae2af61ceda139,expert,6,False,460,True,zeroToHero z = f3 $ f1 $ f2 $ f1 z
21576d33de65879a518990cf9cec076b,beginner,3,False,90,True,zeroToHero z = f3 (f1 z)
466d17ea05aeb9f643ea75d0c666d9c0,expert,5,False,20,True,zeroToHero z = snd $ f3 $ f1 z
7f27fffeb573a79b238468b9c577e037,beginner,9,True,40,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,4,True,50,True,zeroToHero z = f2 $ f4 z
8c1b64e28d1b78428ccfda219f4083ee,beginner,7,False,390,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
eb95e06455965d31bf37d68b50fec78a,familiar,7,False,240,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,5,True,320,True,zeroToHero z = snd . f3 . f1 $ z
09c1196fc323d1408fa0023f0e8e4798,beginner,5,False,170,True,zeroToHero z = snd . f3 . f1 $ z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,8,True,60,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
85e380dc56488079d9f8c48056a1686d,beginner,3,True,60,True,zeroToHero z = f3 (f1 z)
c0aa3de07f483031ad49037a6478b728,beginner,3,True,20,True,zeroToHero z = f3 $ f1 z
416aa68001a78b7c0f965c1e43fcb02b,expert,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
4f985fc706392b36e4e5161f89f2b6df,familiar,1,False,40,True,zeroToHero z = f z
c36f97ca17ada4c310acfbc64ce086bd,familiar,3,True,270,True,zeroToHero z = f3 . f1 $ z
716248ea595a9ae1505b2085577bf74f,familiar,9,True,300,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,10,False,280,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a936103e22f17a7eda14722f7f7d285a,familiar,3,True,80,True,zeroToHero z = f3 (f1 z)
416aa68001a78b7c0f965c1e43fcb02b,expert,9,False,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
ef0be875d83d25638735ad5fe09f78dc,beginner,3,False,30,True,zeroToHero z = f3 (f1 z)
26b86c14c95b99ed55d7b348521a6610,expert,7,False,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
19327e56c9776fc356cda0d8be4d7c5c,familiar,7,True,750,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
818b26af8d265ea26b6d6c6ab0592217,expert,4,True,120,True,zeroToHero z = f1 $ f4 z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,5,True,110,True,zeroToHero z = snd$f3$f1 z
9a2ac24bff9b7b6c99079b449374852a,beginner,8,True,40,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,10,False,150,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
09334483f2865bd119c54e7b683e3a61,knowledgeable,3,False,40,True,zeroToHero z = f3 $ f1 z 
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,2,True,60,True,zeroToHero z = (mkHero (runZero z))
e0670e76d06990305b0d1bd9fd9a7637,familiar,9,False,100,True,zeroToHero z = (f2 . f3 . f1 . f3) z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
6a057403f7429f843b2a1293b8ca2384,expert,8,True,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,3,False,110,True,zeroToHero z = f3 $ f1 z
fb2469794c98c8b64102caecc9932882,beginner,1,False,40,True,zeroToHero z = f z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,4,False,130,True,zeroToHero z = f2 . f4 $ z
f65be8697cf3254770cee5f7e9d6f18b,expert,5,False,80,True,zeroToHero z = snd . f3 $ f1 z
379fa5da662772f3b85af35d37a82aee,beginner,2,True,40,True,zeroToHero z = mkHero $ runZero z
ede764152520bb47ccc2593d993fa23c,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,6,False,40,True,zeroToHero z = f3 $ f1 $ f2 z
b6e32a2365a93574c673aa844247dd4d,familiar,3,False,90,True,zeroToHero z = f3 $ f1 z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,7,True,210,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
cc09dca6b84568e564b3076d65b2f352,expert,1,False,20,True,zeroToHero z = f z
eb7817a0f19f682cd8c466a8d39cd834,expert,3,False,30,True,zeroToHero z = f3 $ f1 z
86273412b0368ec8e1679356009568ca,beginner,1,True,50,True,zeroToHero z = f z
dc111688a943e2fb1662e73e8acf8c60,expert,1,True,50,True,zeroToHero z = f z
a763fa9b7c2267b4b3e8fcfec9a91434,beginner,3,True,10,False,
b59994bff73d141b1a2c66482c2151a0,familiar,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
72f6aa6e9f54df59ed39875c22b90b02,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
6064b00041af5d7e8b95870edbcfd852,familiar,1,True,20,True,zeroToHero z = f z
d8537eca1851b264dfc7e4196f1669c4,familiar,6,False,180,True,zeroToHero z = f3 (f1 (f2 z))
29a2611b38a945c1d4655c2bfec1cb87,familiar,3,False,70,True,zeroToHero z = f3 $ f1 z
77d715004884d0ba54c755231b19f078,familiar,3,True,60,True,zeroToHero z = f3 . f1 $ z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,6,False,160,True,zeroToHero z = f3 $ f1 $ f2 z
bc406fb6fb8b65b84a690f3112dd003d,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero $ z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,8,True,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
26180c800fdb41341864107127483db2,familiar,2,True,70,True,zeroToHero z = mkHero $ runZero z
6a057403f7429f843b2a1293b8ca2384,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
80d125644136c9b969bb5083bdd926c6,knowledgeable,5,True,40,True,zeroToHero z = snd .f3 . f1 $ z
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,4,False,60,True,zeroToHero z = f2 $ f4 z 
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,1,False,20,True,zeroToHero z = f z
edea3a1169fdf8ee286e1f6597110451,beginner,2,False,10,True,zeroToHero z = mkHero(runZero(z))
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,2,True,110,True,zeroToHero z = mkHero $ runZero z
5d8661ddcb173b1355d92ab87b62fded,beginner,4,False,80,True,zeroToHero z = f4 z
d51eef4ce4864a674f8320a0844f6d0e,familiar,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 (fmap bd (f1 z))
a85dc5f8bb91acc99c89c0ed0883a248,familiar,6,False,100,True,zeroToHero z = f3 . f1 . f2 $ z
c137c3a39b95df67584d9847ad35f240,beginner,7,True,720,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
4e0f3293b43b547f8ac114a1cf0224b6,beginner,6,False,60,True,zeroToHero z = (f3.f1.f2) z
461bfc1b262451aa9a7a7a126842be27,beginner,4,False,90,True,zeroToHero z = f2 $ f4 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
77894b9af261533583752d17ec74e7d7,knowledgeable,8,True,150,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
d7459a69ce731fa2842474ef808620e9,knowledgeable,8,True,270,True,zeroToHero ad bd cd z =f2 $ f1 $ f1 $ fmap bd $ f1 z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,6,True,80,True,zeroToHero z = f3 $ f1 $ f2 z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,9,True,220,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
322c12b3c3a069076fc1c4ab3f98d536,familiar,8,True,320,True,zeroToHero ad bd cd z = f2 z
9b7227062d67fb683c392ddbf64b5222,familiar,7,False,550,True,zeroToHero z = ((<*>) $ f2 z) $ ((<*>) $ f1 z) (f3 z)
bfa6cfbbd7b785dde99cbb919eea9b15,expert,3,False,20,True,zeroToHero z = f3 . f1 $ z
aaa8e289c3498763e59ed320870664e5,familiar,5,True,500,True,zeroToHero z = (snd . f3 . f1) z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,5,True,110,True,zeroToHero z = snd $ f3 $ f1 z
301519a5781982b595e9208e49e8693b,expert,2,False,50,True,zeroToHero z = mkHero $ runZero z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,2,True,200,True,zeroToHero z = mkHero (runHero z)
421470777f4e04c44fda75466d08a74b,familiar,4,False,80,True,zeroToHero z = f2 $ f4 z
ebd9746d5187283448a9db7e66c2319d,beginner,6,True,390,True,zeroToHero z = f3 $ (f1 $ f2 z)
436911b15142187d097ead2562a4aadb,beginner,3,False,200,True,zeroToHero z = f3 . f1 $ z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,4,True,70,True,zeroToHero z = f2 $ f4 z
21b047e6005a0ade9fe9f31543a23bc9,familiar,10,False,20,False,
436911b15142187d097ead2562a4aadb,beginner,7,False,470,False,
5cc048f7f6c59c2e31debe291ce63860,beginner,2,False,90,True,zeroToHero z = mkHero $ runZero z
466d17ea05aeb9f643ea75d0c666d9c0,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
9ef1f6865f055d8e2087b19631f4fdf1,beginner,3,True,130,True,zeroToHero z = f3 $ f1 z
9bc78bb9711051d12eb0cf09fe73caa5,expert,10,True,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,7,False,280,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
a69e60b4125d00c7737c8c80349a4d39,familiar,10,False,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a76c8b31584d6e2cb7db24330117ba31,beginner,7,False,10,False,
b060c8c998ee328c002115ecea6521fc,expert,7,True,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,7,False,160,True,zeroToHero z = (f2 z <*> (f1 z <*> f3 z))
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,2,False,50,True,zeroToHero z = mkHero (runZero z)
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,7,False,740,True,zeroToHero z = (<*>) (f2 z) $ (<*>) (f1 z) (f3 z)
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,4,False,20,False,
928412dd86c7d3acca0d777f57f447a6,knowledgeable,2,True,70,True,zeroToHero z = mkHero $ runZero z
8ee5cee8acd13cf7af7220f27126b3be,expert,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,4,True,110,True,zeroToHero z = f2 (f4 z)
eee07df2e1fd0a9c378b6628ed6d794b,beginner,7,True,390,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
184b788d4985c9f3049ce481d2d9309f,knowledgeable,5,True,20,True,zeroToHero z = snd . f3 . f1 $ z
c8a4fd2e148384683c42c10c20542a28,familiar,7,True,570,True,zeroToHero z = ((<*>) (f2 z)) ((f1 z) <*> (f3 z))
9602e3a3388edb5367b3768b11449e0f,beginner,1,True,70,True,zeroToHero z = f z
83d486ab225a579bf5e0fd580b8d488e,beginner,8,False,210,True,zeroToHero ad bd cd z = f2 ((.) f1 f1 (fmap bd (f1 z)))
e43a150ca25e1ee975afdefa23805574,expert,1,False,20,True,zeroToHero z = f z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,10,True,150,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
be8d8a2f250a65de067376ffdc252fa1,familiar,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
a69e60b4125d00c7737c8c80349a4d39,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,8,False,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
b3e69750abbde131e8990d21d6159980,beginner,4,True,120,True,zeroToHero z = f1(f4 z)
244595a23e5f663e01034eb2a1c4133e,knowledgeable,1,True,40,True,zeroToHero z = f z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,10,False,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d51eef4ce4864a674f8320a0844f6d0e,familiar,6,True,150,True,zeroToHero z = f3 $ f1 $ f2 z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,10,False,20,False,
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,6,True,60,True,zeroToHero z = f3 . f1 . f2 $ z
036df500b9df486003d652fa43d0dab2,knowledgeable,3,True,40,True,zeroToHero z = f3 . f1 $ z
b060c8c998ee328c002115ecea6521fc,expert,5,True,100,True,zeroToHero z = snd $ f3 $ f1 z
3c1a2fe0d288739395c47abc2cb08055,beginner,2,True,50,True,zeroToHero z = mkHero $ runZero z
d820e8981d4a1112d329c9540ef53b53,beginner,9,True,230,True,zeroToHero z = (f2 . f3 . f1 . f3) z
77d715004884d0ba54c755231b19f078,familiar,6,False,220,True,zeroToHero z = f3 . f1 . f2 $ z
1787562e97b9c4727b4d3cd748ac2679,beginner,9,True,70,True,zeroToHero z = (f2.f1.f1.f3)z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,9,False,140,True,zeroToHero z =  f2 $ f1 . f1 . f3 $ z
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,6,False,80,False,
e9844f2d7742e45ab050686bf58e7ac4,beginner,8,False,20,False,
f8a0ece59461a0dc7bbd711ad2703800,familiar,4,False,100,True,zeroToHero z = f2 . f4 $ z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,5,False,50,True,zeroToHero z = (snd . f3 . f1) z
43b9689075115da4d2135b9748152df9,beginner,3,True,100,True,zeroToHero z = f3 $ f1 $ z
72f6aa6e9f54df59ed39875c22b90b02,beginner,8,False,220,False,
319c7c8624509e3480b8bc307052552f,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
86273412b0368ec8e1679356009568ca,beginner,6,False,80,True,zeroToHero z = f3 . f1 .f2 $ z
ad7843387268243da823336f4605ea55,familiar,4,True,40,True,zeroToHero z = f2 $ f4 z
d7f4328e7760bdc06c59733f8e52c1cd,familiar,4,True,30,False,
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,2,False,50,True,zeroToHero z = mkHero (runZero z)
d262f2b7ad8fdb2b7ca148c44073a378,familiar,3,False,30,True,zeroToHero z = f3 (f1 z)
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,3,True,30,True,zeroToHero z = f3 $ f1 z
443384fc7a564ff34541411705b582a1,familiar,1,False,30,True,zeroToHero z = f z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
d1bea492a5a920685c1d80eecafdb058,beginner,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,10,True,220,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
0141731ee53fbaf26454f202b948b443,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
374cada1e08c8eee9101f05dc809c1d1,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,8,True,170,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
9eef7f463b0da0ee012fab060eac779c,familiar,8,False,550,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
5ad07699bde03699bc8b755ce32a0434,familiar,8,True,70,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) (fmap bd (f1 z))
eca0081575fd97674f89df6dde4d2c41,knowledgeable,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
0a0e430fbe01bef615327c7a6901fc60,beginner,9,False,140,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
a425db88176b4fccfced3a144db5ca9f,familiar,7,True,430,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
a8146355ea3ff6c43db23fdeadded370,expert,3,True,50,True,zeroToHero z = f3 (f1 z)
4c8c15f5ce10d90254b37baf44321fd9,familiar,5,False,290,True,zeroToHero z = snd $ f3 $ f1 z
f56142942fc459255df9add03f0d30df,knowledgeable,2,True,50,False,
ef6762ee7a524e8850915bec7ff55a0a,beginner,7,False,350,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d7459a69ce731fa2842474ef808620e9,knowledgeable,10,True,320,False,
e43a150ca25e1ee975afdefa23805574,expert,4,True,40,True,zeroToHero z = f2 . f4 $ z
c137c3a39b95df67584d9847ad35f240,beginner,9,True,100,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
27c797045d14b20df674338f21c1383c,beginner,3,False,320,True,zeroToHero z = f3 $ f1 z
e85737c53584b3adbb76b8bab398e8de,expert,6,False,140,True,zeroToHero z = f3 . f1 . f2 $ z
ad7843387268243da823336f4605ea55,familiar,1,False,20,True,zeroToHero z = f z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,8,True,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
29a2611b38a945c1d4655c2bfec1cb87,familiar,4,True,120,True,zeroToHero z = f2 (f4 z)
fe49664c2e4fb7729fae5ea9b797c341,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
168aae1b8d77b74801cc0f9740439d2c,familiar,5,True,190,True,zeroToHero z = snd . f3 . f1 $ z
b227975f372f0422ce0593b0528d3997,expert,7,False,60,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
64d7941452c82840603e2ca47cf57498,familiar,2,True,180,True,zeroToHero z = mkHero (runZero z)
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,8,False,100,True,zeroToHero ad bd cd z = f2 (f1 ( f1 (fmap bd (f1 z))))
f313f00a1428e5b910fe37bc72e19260,knowledgeable,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 (f1 (fmap bd (f1 z)))
a936103e22f17a7eda14722f7f7d285a,familiar,5,True,160,True,zeroToHero z = (snd . f3 . f1) z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,3,True,60,True,zeroToHero z = f3 (f1 z)
d497b0fc285ce52898596505f1eef8ec,beginner,3,False,70,True,zeroToHero z = (f3 . f1) z
f4b2fe2a718f3edd3f260b338d8a251e,familiar,5,True,370,False,
553824890928cfa76e762d96a3d9583d,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,5,True,850,True,zeroToHero z = snd $ f3 $ f1 z
378e6898a11a1208aea315380fee5a3b,beginner,10,True,170,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
e85737c53584b3adbb76b8bab398e8de,expert,3,True,50,True,zeroToHero z = f3 $ f1 z
065972fe5d4452ff6b835bae6e582de6,knowledgeable,3,False,20,True,zeroToHero z = f3 (f1 z)
05b5816c2063905f176c9e3a8ff6beda,beginner,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
c1c8157e89b1ce60c75037def8c32c64,beginner,2,True,100,True,zeroToHero z = mkHero $ runZero z
f8a0ece59461a0dc7bbd711ad2703800,familiar,2,False,160,True,zeroToHero z = mkHero $ runZero $ z
e665d5e1324620bb676c2302e7018a84,beginner,1,True,20,True,zeroToHero z = f z
543d646b12818163ab15c22ff6d59ea6,beginner,8,False,460,True,zeroToHero ad bd cd z = f2 . f1 . (fmap bd) . f1 $ z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,7,True,2140,True,zeroToHero z = (((<*>) (f2 z)).((<*>) (f1 z))) (f3 z)
f419344b335e061ce54d9bc1872a644a,beginner,3,True,160,True,zeroToHero z = f3 (f1 z)
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,7,False,200,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,1,True,60,True,zeroToHero z = f z
3df35eabe2c183efbc898ebb7328055c,expert,8,True,20,False,
f178b52a752fffb7fb215637f20a6b31,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
251f4873807a296c24f0d8976a5a9878,knowledgeable,10,False,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
068522e9db71b909ab297aac4691fcf5,expert,4,False,80,True,zeroToHero z = f2 . f4 $ z
036df500b9df486003d652fa43d0dab2,knowledgeable,2,False,80,True,zeroToHero z = mkHero $ runZero z
105e3bf94c1c7524077a02ae9b3d9028,expert,8,False,260,True,zeroToHero ad bd cd z =  (f2 . f1 . f1) (fmap bd (f1 z))
88b8797619fd65bfb4c04d76fb2f639d,beginner,1,False,30,True,zeroToHero z = f z
543d646b12818163ab15c22ff6d59ea6,beginner,4,False,160,True,zeroToHero z = f2 (f4 z)
66583fff7e95f35729ed3529d71d0875,knowledgeable,5,True,320,True,zeroToHero z = snd $ f3 $ f1 z
7c1521df31f119e2453c761cc580ced7,beginner,1,False,10,True,zeroToHero z = f z
1366b3652b74a1779ec0a8764414cce5,beginner,1,True,60,True,zeroToHero z = f z
be8d8a2f250a65de067376ffdc252fa1,familiar,9,False,120,True,zeroToHero z = f2 $ (f1 . f1 . f3) z
c17a74041a41e05ff885fb998342d99f,beginner,4,True,240,True,zeroToHero z = f1 . f4 $ z
b03c366058de266ae33ff0a357f270af,familiar,10,True,120,True,zeroToHero z = (f3 . f2 . f2 .f1 .f2 .f1 . f2. f1) z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,5,False,230,True,zeroToHero z = snd . f3 . f1 $ z
5e5909ce089e61816802c7053606efac,familiar,1,True,10,True,zeroToHero z = f z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,6,False,160,True,zeroToHero z = f3 . f1 . f2 $ z
cc09dca6b84568e564b3076d65b2f352,expert,3,False,50,True,zeroToHero z = f3 (f1 z)
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,5,False,190,True,zeroToHero z = snd $ f3 $ f1 z
1efec9c9817cb54886025b9d86ed2d6b,beginner,8,False,180,True,zeroToHero ad bd cd z = f2 $ f1.f1 $ fmap bd (f1 z)
e18c0d362440804fcfe8da21cb00d62a,beginner,4,True,30,True,zeroToHero z = f2 . f4 $ z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,5,True,90,True,zeroToHero z = snd $ f3 $ f1 z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,5,False,50,True,zeroToHero z = snd . f3 $ f1 z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,8,False,630,False,
543d646b12818163ab15c22ff6d59ea6,beginner,10,False,540,True,zeroToHero z = f3 . f2 . f2 .f2 . f1 $ z
93823b63e49b477e2e122fc299fb2772,beginner,3,False,110,True,zeroToHero z = (f3 . f1) z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,1,True,20,True,zeroToHero z = f z
505b17e55d1085470aa412ceddd852df,familiar,1,True,50,True,zeroToHero z = f z
380d2555680e2d6e2c9165ca20652861,familiar,4,True,60,True,zeroToHero z = f2 . f4 $ z
5f3e0da13c7b400f40f399475f27df2b,beginner,3,False,40,True,zeroToHero z = f3(f1(z))
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,8,True,230,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,8,True,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z 
47b2fffe500a77176e08c5b994599158,expert,3,True,50,True,zeroToHero z = (f3 . f1) z
b0b2f6212bd1b96032905141c6f4273d,familiar,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
c36f97ca17ada4c310acfbc64ce086bd,familiar,2,False,210,True,zeroToHero z = mkHero $ runZero z
80d125644136c9b969bb5083bdd926c6,knowledgeable,3,True,60,True,zeroToHero z = f3 . f1 $ z
33de35e204b83871ca344f0e792b3b30,familiar,7,False,310,False,
179c1785783826ef3d8be2af752c3b06,knowledgeable,8,False,80,False,
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,7,True,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
884649dcfc5b2019559b8639c002f3d5,familiar,10,False,130,True,zeroToHero z = f3.f2.f2.f1.f2.f1.f2.f1 $ z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,4,False,120,True,zeroToHero z = f2( f4 z)
bb17bf22324c19bcc027947a5cdbf49c,beginner,5,True,290,False,
8c1b64e28d1b78428ccfda219f4083ee,beginner,8,True,70,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
ebc033777a9f3a13b4f826e331bb0e1e,expert,2,False,30,True,zeroToHero z = mkHero (runZero z)
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,1,False,10,True,zeroToHero z = f z
afaaec3b0373511032684993422c6fcb,expert,5,False,140,True,zeroToHero z = snd (f3 (f1 z))
0578d8b5ed2138eb69fe0e1767a14026,beginner,2,True,50,True,zeroToHero z = mkHero(runZero(z))
421470777f4e04c44fda75466d08a74b,familiar,2,False,110,True,zeroToHero z = mkHero $ runZero z
202f7f618cdd51a1de903ee5c2425ebd,expert,1,False,20,True,zeroToHero z = f z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,7,True,360,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
064792464d951661e97f9033850caddc,expert,8,False,190,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
b3e69750abbde131e8990d21d6159980,beginner,6,False,100,True,zeroToHero z = f3 $ f1 $ f2 z
421470777f4e04c44fda75466d08a74b,familiar,8,False,410,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
c17a74041a41e05ff885fb998342d99f,beginner,6,True,100,True,zeroToHero z = f3 . f1 . f2 $ z
928412dd86c7d3acca0d777f57f447a6,knowledgeable,4,True,290,False,
21566d006a72c17c365218d8bc448f58,knowledgeable,9,True,60,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
c36f97ca17ada4c310acfbc64ce086bd,familiar,5,True,520,True,zeroToHero z = snd . f3 . f1 $ z
d04b4c741ad694ad3c336fa6aa0a51a7,expert,2,False,10,True,zeroToHero z = mkHero (runZero z)
8faf966574e48f82421d20e7a47906cb,familiar,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
a487fc3524faad7064ac73151634d102,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
b6753504ff25073ef6c91bd41f5f3df1,familiar,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,3,False,60,True,zeroToHero z = f3 $ f1 z
1eac69aa55d002757c9ffa81582ec6b7,knowledgeable,2,True,50,True,zeroToHero z = mkHero (runZero z)
a76357acd2c4db2aa97b4a3e9b777c2d,knowledgeable,1,False,50,False,
18697b0526cf7caa13928d0b12a8d609,knowledgeable,7,False,380,True,zeroToHero z = (<*>) (f2 z) ((<*>) (f1 z) (f3 z))
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,7,False,190,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
7113b1f18218da0db63b46782de37394,beginner,3,True,270,True,zeroToHero z = f3 (f1 z)
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,4,True,30,True,zeroToHero z = f2 . f4 $ z
a99db57990ab36996ed5c2529a7487f5,knowledgeable,2,True,30,True,zeroToHero z = mkHero (runZero z)
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,1,True,50,True,zeroToHero z = f z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,2,False,150,True,zeroToHero z = mkHero (runZero z)
b46446fe20e378132c0c723e82dbbef1,beginner,5,True,100,True,zeroToHero z = snd $ f3 $ f1 z
cc346580f7abafa7cf857ab2f8b6d8e5,familiar,1,False,30,True,zeroToHero z = f z
93823b63e49b477e2e122fc299fb2772,beginner,9,False,50,True,zeroToHero z = (f2. f3 . f1 . f3) z
d7459a69ce731fa2842474ef808620e9,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
192ac576f69cd45f2e40d93ab0d1e910,expert,7,False,120,True,zeroToHero z = ((.) <$> f2 z <*> f1 z) <*> f3 z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,6,True,100,True,zeroToHero z = f3 $ f1 $ f2 z
83d486ab225a579bf5e0fd580b8d488e,beginner,7,True,690,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
ec91f3b207a3811a088956c6fda79608,beginner,7,True,160,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,1,False,20,True,zeroToHero z = f z
527ecfc660eaa011b21169a6e03a4ccb,beginner,4,False,60,True,zeroToHero z = f2 $ f4 z
6a057403f7429f843b2a1293b8ca2384,expert,9,False,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,6,False,80,True,zeroToHero z = (f3 . f1 . f2) z
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
7b32e685673285ab199626161ddb7d7f,beginner,1,False,100,True,zeroToHero z = f
88b8797619fd65bfb4c04d76fb2f639d,beginner,8,True,770,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
aed93db9addadf48ee98c302fce91107,expert,3,False,30,True,zeroToHero z = f3 $ f1 z
9a2ac24bff9b7b6c99079b449374852a,beginner,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
ac287905e60629831c0479d21349b408,beginner,5,True,670,True,zeroToHero z = snd $ f3 $ f1 z
c8dd929e63e8d16ac369170c5bb6af41,beginner,4,False,120,True,zeroToHero z = (f2 . f4) z
b060c8c998ee328c002115ecea6521fc,expert,9,True,140,True,zeroToHero z =f2 $ f1 $ f1 $ f3 z -- Zero _ _ d d
283e204a4ca992349c112962d27bac24,familiar,8,False,50,False,
bf03a7c2d505604c908f2a9138b15838,expert,1,False,20,True,zeroToHero z = z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,2,True,70,True,zeroToHero z = mkHero $ runZero z
037da4fc1a962550843d2cccff5fd337,beginner,5,False,220,True,zeroToHero z = snd(f3(f1(z)))
644572249c01cedc33983b25fd119da0,beginner,9,False,170,True,zeroToHero z = (f2 . f1 . f1 . f3) z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,4,True,60,True,zeroToHero z = f2 . f4 $ z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,6,False,30,True,zeroToHero z = f3 $ f1 $ f2 z
375fc54bf00c742cb417b718db47e685,knowledgeable,4,False,60,True,zeroToHero z = f2 (f4 z)
5df1ee4edd52d872eadffaef2554458f,knowledgeable,4,True,20,True,zeroToHero z = f2.f4$z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,3,False,40,True,zeroToHero z = f3 $ f1 z
4ad3a38d3782983528bb3aaec4c5af59,familiar,10,False,90,True,zeroToHero z = f3.f2.f2.f1.f2.f1.f2.f1 $ z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,10,True,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
7956c4e72cb338342653824792b78be1,familiar,9,True,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
571ad98d2249a4842f7350843005a31b,familiar,5,True,90,True,zeroToHero z = snd $ (f3 . f1) z
fd6f9313a5188fdc952661eb847cdbfd,beginner,2,False,30,True,zeroToHero z = mkHero $ runZero z
71f3bd9db917605b0f61d285b5e1cbc9,familiar,8,False,810,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 z
aed93db9addadf48ee98c302fce91107,expert,7,False,250,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
461bfc1b262451aa9a7a7a126842be27,beginner,1,True,30,True,zeroToHero z = f z
7c1521df31f119e2453c761cc580ced7,beginner,5,False,330,False,zeroToHero z = snd (f3 (f1 z))
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,5,True,280,True,zeroToHero z = snd . f3 . f1 $ z
8e7ff147353a2b2b7e01877360e4f542,expert,3,False,30,True,zeroToHero z = f3 $ f1 z
068522e9db71b909ab297aac4691fcf5,expert,1,True,30,True,zeroToHero z = f z
ef0be875d83d25638735ad5fe09f78dc,beginner,7,False,620,True,zeroToHero z = (.) ((<*>) (f2 z)) ((<*>) (f1 z)) (f3 z)
fa984c831e70278926408d8ab4804ba7,expert,9,False,420,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
1eac69aa55d002757c9ffa81582ec6b7,knowledgeable,1,False,20,True,zeroToHero z = f z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,8,False,200,True,zeroToHero ad bd cd z = f2.f1.f1$fmap bd (f1 z)
374cada1e08c8eee9101f05dc809c1d1,familiar,10,True,290,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
322c12b3c3a069076fc1c4ab3f98d536,familiar,3,False,100,True,zeroToHero z = f3 $ f1 z
78e382632d8a09864de26ccae6e4d830,beginner,10,False,190,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
0e4890937507e8a0be015a2dc9c15dd9,beginner,4,False,40,True,zeroToHero z = f2 (f4 z)
dffe17e655b6287345d87c2ea73354cd,familiar,6,False,130,True,zeroToHero z =  (f3 . f1. f2) z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,7,True,570,True,zeroToHero z = (f2 $ z) <*> ((f1 $ z)  <*> (f3 $ z))
553824890928cfa76e762d96a3d9583d,familiar,6,False,40,True,zeroToHero z = f3 (f1 (f2 z))
21576d33de65879a518990cf9cec076b,beginner,8,True,80,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) $ fmap bd (f1 z)
571ad98d2249a4842f7350843005a31b,familiar,4,False,30,True,zeroToHero z = (f2 . f4) z
0d6c234e57bd19ceaf7e066b0443f882,familiar,1,False,20,True,zeroToHero z = f z
ebd9746d5187283448a9db7e66c2319d,beginner,10,True,450,True,zeroToHero z = (f3 $ f2 z)
c1c8157e89b1ce60c75037def8c32c64,beginner,1,False,30,True,zeroToHero z = f z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,6,True,80,True,zeroToHero z = f3 $ f1 $ f2 z
71f3bd9db917605b0f61d285b5e1cbc9,familiar,1,True,60,True,zeroToHero z = f z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,8,True,510,True,zeroToHero ad bd cd z = f1 . f1 . fmap bd $ f1 z
0578d8b5ed2138eb69fe0e1767a14026,beginner,8,True,140,False,
a15bae08ec8fcf0077c4f69419e583fd,familiar,6,False,80,True,zeroToHero z = (f3 . f1 . f2) z
365e3550feaf68b3a0a97668415f9186,expert,8,True,90,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,10,False,300,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
74d5d787eee0b327feff4f56f8c9f86b,familiar,5,True,60,True,zeroToHero z = snd $ f3 (f1 z)
cd98683effaa2b7afe47e09ab3ad9724,beginner,7,True,80,False,
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
505b17e55d1085470aa412ceddd852df,familiar,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
a15bae08ec8fcf0077c4f69419e583fd,familiar,7,True,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
bf03a7c2d505604c908f2a9138b15838,expert,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 $ z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,7,False,140,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
a763fa9b7c2267b4b3e8fcfec9a91434,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero $ z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,7,True,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
85e380dc56488079d9f8c48056a1686d,beginner,6,False,140,False,
43b9689075115da4d2135b9748152df9,beginner,6,False,170,True,zeroToHero z = (f3 . f1  . f2) z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,6,False,60,True,zeroToHero z = f3 $ f1 $ f2 z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,7,False,300,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
378e6898a11a1208aea315380fee5a3b,beginner,2,True,70,True,zeroToHero z = mkHero $ runZero z
72f6aa6e9f54df59ed39875c22b90b02,beginner,3,True,100,True,zeroToHero z = (f3 . f1) z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
8faf966574e48f82421d20e7a47906cb,familiar,7,True,170,False,
064792464d951661e97f9033850caddc,expert,2,False,60,True,zeroToHero z = makeHero $ runZero z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,5,True,410,True,zeroToHero z = snd (f3 (f1 z))
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,10,True,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,6,True,150,True,zeroToHero z = f3 . f1 $ f2 z
2f8b546f5fdfb837df35b907570fbe4a,beginner,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,9,False,140,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
4a4182471eab00f6c049de0c1d201828,knowledgeable,8,False,170,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,7,False,150,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
33de35e204b83871ca344f0e792b3b30,familiar,6,True,80,True,zeroToHero z = (f3 . f1 . f2) z
28e4223dd0a0145a83e7a8d852576769,familiar,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
ece3d06c410b790592b597d356053a6a,beginner,4,False,40,False,
7b7d03da09f666bbf1df4590b35eb785,beginner,1,False,20,True,zeroToHero z = f z
416aa68001a78b7c0f965c1e43fcb02b,expert,1,False,20,True,zeroToHero z = f z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,2,True,120,True,zeroToHero z = mkHero $ runZero z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,4,True,40,True,zeroToHero z = f1 . f4 $ z
2841f32606cad750a81b715e70ec5aa9,familiar,4,True,140,True,zeroToHero z = f2 . f4 $ z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,2,False,50,True,zeroToHero z = mkHero $ runZero z
70539d897a4d48181cdf082fc6502a30,knowledgeable,1,True,60,True,zeroToHero z = f z
d04b4c741ad694ad3c336fa6aa0a51a7,expert,10,False,20,False,
064792464d951661e97f9033850caddc,expert,1,True,30,True,zeroToHero z = f z
8354f7811dd01e64e50f7a93bc9496a3,beginner,10,True,220,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,8,False,660,True,zeroToHero ad bd cd z = (f2 .f1 . f1) $ fmap bd (f1 z)
8b79c966d7329ab702686fab64b52910,beginner,1,False,10,True,zeroToHero z = f z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,4,True,70,True,zeroToHero z = f1 $ f4 z
7d46cd55fa829de8c7e76f37b88a470f,beginner,1,False,10,True,"zeroToHero z = 
  let x = x
  in x"
bcb3b3899161aabb867deb6dfb7bfa6a,expert,1,False,30,True,zeroToHero z = f z
322c12b3c3a069076fc1c4ab3f98d536,familiar,1,False,10,True,zeroToHero z = f z
c0e44404e822ec83f885fdeeedf52d66,beginner,4,True,30,True,zeroToHero z = f1 (f4 z)
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,9,False,290,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
a3d1c188a82983746e191e6a3494f475,knowledgeable,5,True,170,True,zeroToHero z = snd . f3 $ f1 z
05b5816c2063905f176c9e3a8ff6beda,beginner,5,True,280,True,zeroToHero z = snd $ f3 $ f1 z
68c207e03aa48a1986b2ba1c2ef38634,familiar,6,False,110,True,zeroToHero z = f3 . f1 . f2 $ z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,1,False,70,True,zeroToHero z = f z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,3,False,40,True,zeroToHero z = f3 $ f1 z
72a3e78cde398209904d3ca963afef23,familiar,2,False,50,True,zeroToHero z = mkHero (runZero z)
77538238b5957a40a2a4a92bb06ac1cc,beginner,5,True,580,True,zeroToHero z = snd(f3 (f1 z))
d51eef4ce4864a674f8320a0844f6d0e,familiar,1,False,30,True,zeroToHero z = f z
e85737c53584b3adbb76b8bab398e8de,expert,7,True,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,4,True,60,True,zeroToHero z = f2 $ f4 z
26180c800fdb41341864107127483db2,familiar,6,True,140,True,zeroToHero z = (f3 . f1. f2) z
6064b00041af5d7e8b95870edbcfd852,familiar,6,False,100,False,
1787562e97b9c4727b4d3cd748ac2679,beginner,4,False,250,True,zeroToHero z = f1(f4 z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,8,True,180,True,zeroToHero ad bd cd z = f2 . f1 . f1  $ fmap bd (f1 z)
8e60d885d8ca187fa23c1dc1687ccdd5,expert,5,True,100,True,zeroToHero z = snd (f3 (f1 z))
435697fa5f4c877702be12ebbb16915d,beginner,3,True,80,True,zeroToHero z = f3(f1(z))
34ab4de6b89147afe2170a0a248aae25,expert,1,True,20,True,zeroToHero z = f z
77894b9af261533583752d17ec74e7d7,knowledgeable,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b03c366058de266ae33ff0a357f270af,familiar,2,True,130,True,zeroToHero z = mkHero $ runZero z
6dc38c865477d53d7ba6cc73f911c97b,beginner,1,False,10,True,zeroToHero z = f z
b227975f372f0422ce0593b0528d3997,expert,3,False,10,True,zeroToHero z = f3 (f1 z)
d801b40bb5c7554e6290e97a95da555b,beginner,5,True,40,False,
216bc316d220a95669af88e460af7838,knowledgeable,2,False,10,True,zeroToHero z = mkHero (runZero z)
21b047e6005a0ade9fe9f31543a23bc9,familiar,3,True,110,True,zeroToHero z = f3 $ f1 z
26b86c14c95b99ed55d7b348521a6610,expert,8,True,170,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
d36a253e34aa93e25524e2b0ab4be21e,expert,9,False,90,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,8,True,230,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
5e5909ce089e61816802c7053606efac,familiar,2,False,40,True,zeroToHero z =  mkHero (runZero z)
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,7,False,150,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
be8d8a2f250a65de067376ffdc252fa1,familiar,7,False,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1a6ca6e2899dbe9923e2cdb66c19869b,expert,1,False,50,True,zeroToHero z = f z
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,3,False,50,True,zeroToHero z = f3 . f1 $ z
41c7ecbb9078a0d2720552fb65a38d15,beginner,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,10,False,520,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 .f1 .f2 .f1 $ z
550e23e2d581824b6bff5824d037ac77,expert,9,True,150,True,zeroToHero z = f2 . f1 . f1 $ f3 z
348d186efed4ccc3b842ba4820ed560c,beginner,7,False,920,False,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
327659000d76a023090acb4b83f3bc8d,expert,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
6dc38c865477d53d7ba6cc73f911c97b,beginner,6,True,100,True,zeroToHero z = (f3 . f1 . f2) z
129ccc7fd615bc40d53c27cc511e95f5,beginner,4,False,90,True,zeroToHero z = (.) f2 f4 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,9,True,40,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
93823b63e49b477e2e122fc299fb2772,beginner,2,True,150,True,zeroToHero z = mkHero (runZero z)
8c1b64e28d1b78428ccfda219f4083ee,beginner,1,False,30,True,zeroToHero z = f z
e71c344438e3a36003f830dc835c26dd,beginner,5,True,720,True,zeroToHero z = snd . f3 . f1 $ z
df5f40fcb2aa072013c7527113246ce5,familiar,7,False,160,False,
39771b67e3f159523af8c53e65005375,beginner,1,False,10,True,zeroToHero z = f z
dffe17e655b6287345d87c2ea73354cd,familiar,2,False,70,True,zeroToHero z = mkHero $ runZero z 
371527c54037c622a5e89a00b4ca3062,knowledgeable,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
2f8b546f5fdfb837df35b907570fbe4a,beginner,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,5,True,290,True,zeroToHero z = f3 $ z
380d2555680e2d6e2c9165ca20652861,familiar,1,False,20,True,zeroToHero z = f z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,7,True,240,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,3,True,90,True,zeroToHero z = f3 $ f1 z
ad7843387268243da823336f4605ea55,familiar,9,False,110,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
3a42d8a8584329550d330fb080823f09,familiar,4,True,80,True,zeroToHero z = f2 . f4 $ z
0ffe6029b3220feb9b79e307b7e15045,beginner,3,False,30,True,zeroToHero z = f3 (f1 z)
e18c0d362440804fcfe8da21cb00d62a,beginner,7,False,10,False,
646143c9140b64259a1cb1720227541d,familiar,8,True,170,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
362421b0de702b5653b8e40c8e2fde9b,beginner,4,True,70,True,zeroToHero z = f2 $ f4 z
eb7817a0f19f682cd8c466a8d39cd834,expert,1,False,30,True,zeroToHero z = f z
77c01221e9e20419a8cf1f0eaf8b8979,beginner,2,True,230,False,zeroToHero z = mkHero
8c504585297d752bf8f72404bb51c725,beginner,6,True,110,True,zeroToHero z = (f3.f1.f2) z
375fc54bf00c742cb417b718db47e685,knowledgeable,2,False,70,True,zeroToHero z = mkHero (runZero z)
124ca3543e94ff20003d4cd6195acbe8,knowledgeable,3,True,80,True,zeroToHero z = f3 (f1 z)
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,1,True,30,True,zeroToHero z = f z
fa984c831e70278926408d8ab4804ba7,expert,10,True,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
7a8cc7d3147a63df69e37594bf946891,expert,1,False,30,True,zeroToHero z = f z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,7,True,230,True,zeroToHero z = ((<*>) (f2 z) ) (((<*>) (f1 z)) (f3 z))
349dd45b3a3344bdf35e395faf7347e9,beginner,1,True,20,True,zeroToHero z = f z
05b5816c2063905f176c9e3a8ff6beda,beginner,4,False,110,True,zeroToHero z = f2 $ f4 z
80d10d65edc7f8ec48964f2b3608908f,familiar,1,False,30,True,zeroToHero z = f z
1efec9c9817cb54886025b9d86ed2d6b,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 $ z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,9,False,170,True,zeroToHero z = f2 . f1 . f3 . f3 . f1 $ f3 z
6489adf3f7229cadb5f4950842c98ab8,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,1,False,50,True,zeroToHero z = f z
ef6762ee7a524e8850915bec7ff55a0a,beginner,4,True,120,True,zeroToHero z = f2 . f4 $ z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,4,False,30,True,zeroToHero z = f2 (f4 z)
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,5,True,70,True,zeroToHero z = snd . f3 . f1 $ z
0316c2756083650f7f3e861400c34e17,beginner,6,True,60,True,zeroToHero z = f3 . f1 . f2 $ z
716248ea595a9ae1505b2085577bf74f,familiar,3,True,50,True,zeroToHero z = f3 $ f1 z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,1,True,30,True,zeroToHero z = f z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,5,True,100,True,zeroToHero z = snd (f3 (f1 z))
d71efadd44f15a7c0e5119ff9ca31c64,beginner,4,False,70,True,zeroToHero z = f2 (f4 z)
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,2,True,80,True,zeroToHero z = mkHero (runZero z)
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,4,True,20,True,zeroToHero z = f2 $ f4 z
192ac576f69cd45f2e40d93ab0d1e910,expert,3,False,30,True,zeroToHero z = f3 (f1 z)
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,3,False,20,True,zeroToHero z = f3 $ f1 z
4f985fc706392b36e4e5161f89f2b6df,familiar,9,False,190,True,zeroToHero z = f2$ f3 $ f1 $ f3  z
74d5d787eee0b327feff4f56f8c9f86b,familiar,1,True,40,True,zeroToHero z = f z
0444e0853db3559293894e2bee511610,expert,6,True,270,True,zeroToHero z = f3 $ f1 $ f2 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,5,True,100,True,zeroToHero z = snd . f3 . f1 $ z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,3,True,330,True,zeroToHero z = f3 $ f1 z
6ca28d0067e227340550b638ba710153,knowledgeable,2,False,10,True,zeroToHero z = mkHero $ runZero z
818b26af8d265ea26b6d6c6ab0592217,expert,6,True,270,True,zeroToHero z = f3 $ f1 $ f2 $ f1 $ f2 $ f1 z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero $ z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,2,False,20,True,zeroToHero z = mkHero $ runZero z
106ddf30d5cf4ba89fb7a25867b82454,familiar,3,False,60,True,zeroToHero z = f3 (f1 z)
2a6059efa02398266bf6fe47138429ab,familiar,5,False,20,False,
c8dd929e63e8d16ac369170c5bb6af41,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
3634c79dc9eb17e75aef4386b6517551,beginner,1,False,20,True,zeroToHero z = f z
75073188d77d9e05ff75d13bb74e8133,familiar,4,True,20,True,zeroToHero z = f2 . f4 $ z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,9,False,60,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
72a3e78cde398209904d3ca963afef23,familiar,8,False,100,False,
74a3ac676d73807f247e6d1bd68fbc92,beginner,4,True,100,True,zeroToHero z = f1 . f4 $ z
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,2,False,20,True,zeroToHero z = mkHero $ runZero z
c951cf97420874a430c0fca9973ecc3e,familiar,6,True,130,True,zeroToHero z = f3 . f1 . f2 $ z
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,2,False,70,True,zeroToHero z = mkHero (runZero z)
c95399f8939ef366b9cc30854ec5568e,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,6,True,150,True,zeroToHero z = (f3 . f1 . f2) z
ee372cc05c24dae8e8c7a06db03edfa6,expert,1,False,30,True,zeroToHero z = f z
0f13b4bf2cdc89c32599a92b46f41f6d,familiar,1,False,130,True,zeroToHero z = f z
550e23e2d581824b6bff5824d037ac77,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,2,False,50,True,zeroToHero z = mkHero $ runZero z
89de51742f83639ec768fa12ca85bc15,beginner,7,True,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0ab431b938f1e6e6ca64914714224855,beginner,4,True,110,True,zeroToHero z = f2 $ f4 z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,5,True,260,False,
9bc78bb9711051d12eb0cf09fe73caa5,expert,5,False,160,True,zeroToHero z =snd $ f3 $ f1 z
d93eab661d7b0582248a37e6c1c63922,expert,8,True,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
283e204a4ca992349c112962d27bac24,familiar,3,True,100,True,zeroToHero z = f3 (f1 z)
5318315a6cba60dc3f0835927010b3c3,familiar,3,False,10,True,zeroToHero z = f3 (f1 z)
d7459a69ce731fa2842474ef808620e9,knowledgeable,7,False,320,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
f313f00a1428e5b910fe37bc72e19260,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,9,False,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
249dc8fb7be3ed47d33af757d9038206,beginner,3,False,200,True,zeroToHero z = f3 (f1 z)
c52ba58c191e33d07ce36942e345a16b,familiar,5,False,290,True,zeroToHero z = snd $ f3 . f1 $ z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
78b22eab2ee82d2a65ac8ac94c75999d,beginner,7,True,250,False,
68c207e03aa48a1986b2ba1c2ef38634,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
f65be8697cf3254770cee5f7e9d6f18b,expert,1,False,10,True,zeroToHero z = f z
7a8cc7d3147a63df69e37594bf946891,expert,9,False,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,8,False,190,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd .f1) z
a5ccffd115fb35601cd0abeb875e3ef1,beginner,5,True,550,True,zeroToHero z = snd . f3 $ (f1 z)
5f3e0da13c7b400f40f399475f27df2b,beginner,9,False,150,True,zeroToHero z = f2(f1(f1(f3(z))))
c95e2ff21206c9c14353e73ce1eedd65,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
362421b0de702b5653b8e40c8e2fde9b,beginner,7,False,1350,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
192ac576f69cd45f2e40d93ab0d1e910,expert,6,True,120,True,zeroToHero z = f3 (f1 (f2 z))
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,10,True,140,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
543e0f2c117ba199eea555a066d91fee,beginner,8,False,310,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,3,False,20,True,zeroToHero z = f3 $ f1 z
571ad98d2249a4842f7350843005a31b,familiar,2,False,70,True,zeroToHero z = mkHero $ runZero z 
a5ccffd115fb35601cd0abeb875e3ef1,beginner,1,True,70,True,zeroToHero z = f z
421470777f4e04c44fda75466d08a74b,familiar,6,False,170,True,zeroToHero z = (f2 . f1 . f3) z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,7,False,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
4ad3a38d3782983528bb3aaec4c5af59,familiar,3,True,50,True,zeroToHero z = f3 . f1 $ z
732be61c2043f15be83b185616be20f7,expert,8,True,290,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
21566d006a72c17c365218d8bc448f58,knowledgeable,8,False,210,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
f8a0ece59461a0dc7bbd711ad2703800,familiar,8,False,130,True,zeroToHero ad bd cd z = f2$f1.f1 $ fmap bd $ f1 z
43b9689075115da4d2135b9748152df9,beginner,7,True,1680,False,
fc1125f71b11ff921a14940be87ee004,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
c0aa3de07f483031ad49037a6478b728,beginner,10,False,310,False,zeroToHero z = (.) f3 f2 z
6489adf3f7229cadb5f4950842c98ab8,familiar,5,True,210,True,zeroToHero z = snd (f3 (f1 z))
5b712cfc1eecdea7920751b0d8e5672d,beginner,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,10,False,180,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
cc09dca6b84568e564b3076d65b2f352,expert,4,True,50,True,zeroToHero z = f1 (f4 z)
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,1,True,20,True,zeroToHero z = f z
b89d64c022283f0503cae14ed6bc91ca,familiar,9,False,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
b060c8c998ee328c002115ecea6521fc,expert,2,False,30,True,zeroToHero z = mkHero $ runZero z
77894b9af261533583752d17ec74e7d7,knowledgeable,6,True,100,True,zeroToHero z = f3 . f1 . f2 $ z
02b9db0034efee5e3a0523f9b92adbb0,familiar,3,True,120,True,zeroToHero z = f3 . f1 $ z
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,4,False,40,True,zeroToHero z = f2 $ f4 z
5d70cfb7d4e794ab497df440d82b5591,beginner,9,True,60,True,zeroToHero z = f2(f1(f1(f3(z))))
d33e9cbc3f75fb893204378eb94f9cc1,beginner,5,False,130,True,zeroToHero z = snd . f3 . f1 $ z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,5,True,60,True,zeroToHero z = snd. f3 . f1 $ z
527ecfc660eaa011b21169a6e03a4ccb,beginner,6,False,220,True,zeroToHero z = f3 $ f1 $ f2 z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,9,False,90,True,zeroToHero z = f2 $ f1 $ f3 $ f3 $ f1 $ f3 z
b3e69750abbde131e8990d21d6159980,beginner,3,False,70,True,zeroToHero z = f3(f1 z)
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
1efec9c9817cb54886025b9d86ed2d6b,beginner,4,False,140,True,zeroToHero z = f2 $ f4 z
85e380dc56488079d9f8c48056a1686d,beginner,8,False,10,False,
327659000d76a023090acb4b83f3bc8d,expert,3,True,40,True,zeroToHero z = f3 . f1 $ z
a8146355ea3ff6c43db23fdeadded370,expert,8,False,100,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z 
2841f32606cad750a81b715e70ec5aa9,familiar,9,False,110,True,zeroToHero z = f2 . f1 . f3 . f3 . f1 . f3 $ z
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,1,True,10,True,zeroToHero z = f z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,7,False,240,True,zeroToHero z = ((<*>) (f2 z)) . ((<*>) (f1 z)) $ f3 z
461bfc1b262451aa9a7a7a126842be27,beginner,9,True,130,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
d93eab661d7b0582248a37e6c1c63922,expert,4,True,60,True,zeroToHero z = f2 $ f4 z
83d486ab225a579bf5e0fd580b8d488e,beginner,1,True,60,True,zeroToHero z = f z
21b047e6005a0ade9fe9f31543a23bc9,familiar,1,True,40,True,zeroToHero z = f z
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,5,True,60,True,zeroToHero z = snd .f3 . f1 $ z
288207543a17160976505dab3d531274,expert,5,True,100,True,zeroToHero z = snd $ f3 (f1 z)
4c02c263cbd214f8f6e82efffaa25ea3,expert,6,False,60,True,zeroToHero z = f3 (f1 (f2 z))
251f4873807a296c24f0d8976a5a9878,knowledgeable,8,False,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,3,False,20,True,zeroToHero z = f3 $ f1 z
e665d5e1324620bb676c2302e7018a84,beginner,2,False,50,True,zeroToHero z = mkHero $ runZero z
5cc048f7f6c59c2e31debe291ce63860,beginner,6,False,120,True,zeroToHero z = f3 $ f1 $ f2 z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,5,False,510,True,zeroToHero z = snd $ f3 $ f1 z
f8a0ece59461a0dc7bbd711ad2703800,familiar,10,False,140,True,zeroToHero z = f3$f2$f2$f1$f2$f1$f2$f1 z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
c52ba58c191e33d07ce36942e345a16b,familiar,8,True,180,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd $ f1 z
ef0be875d83d25638735ad5fe09f78dc,beginner,9,False,50,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,8,True,160,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
86273412b0368ec8e1679356009568ca,beginner,7,True,510,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
7b7d03da09f666bbf1df4590b35eb785,beginner,7,False,1420,True,zeroToHero z = f1 z <*> f3 z
ebc033777a9f3a13b4f826e331bb0e1e,expert,5,True,130,True,zeroToHero z = snd (f3 (f1 z))
387c96dedc96593feace9986feab6af2,knowledgeable,3,False,150,True,zeroToHero z = (f3 . f1) z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,3,False,70,True,zeroToHero z = f3 $ f1 z
0ab431b938f1e6e6ca64914714224855,beginner,6,True,10,False,
1a964a7c27b11d7ce3facdc46ce46c67,familiar,3,False,160,True,zeroToHero z = f3 $ f1 z
d7f4328e7760bdc06c59733f8e52c1cd,familiar,2,True,100,True,zeroToHero z = mkHero $ runZero z
b060c8c998ee328c002115ecea6521fc,expert,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z -- Zero _ c a
0e1a060e918ff2f0d5905af43681258b,expert,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
d497b0fc285ce52898596505f1eef8ec,beginner,7,False,280,True,zeroToHero z = (f2 z ) <*> ((f1 z) <*> (f3 z))
78b22eab2ee82d2a65ac8ac94c75999d,beginner,1,True,60,True,zeroToHero z = f z
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
527ecfc660eaa011b21169a6e03a4ccb,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
c82210067e56c7849d59cfeaba096e72,expert,1,False,20,True,zeroToHero z = f z
5d70cfb7d4e794ab497df440d82b5591,beginner,5,True,380,True,zeroToHero z = snd(f3(f1(z)))
453c7a62ca51e14d3bd4ab0733e79a23,familiar,1,False,20,True,zeroToHero z = f z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,10,False,120,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,1,False,10,True,zeroToHero z = f z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,7,False,460,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,5,False,50,True,zeroToHero z = snd .f3 . f1 $ z
8c504585297d752bf8f72404bb51c725,beginner,4,True,170,True,zeroToHero z = (f2 . f4 . f3) z
177a5434cb9f13abdc8a16935acee7c5,familiar,4,False,40,True,zeroToHero z = f2 (f4 z)
ccd5427521b094cdc77d7c62927f96fd,familiar,1,True,10,True,zeroToHero z = f z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,3,True,40,True,zeroToHero z = f3 (f1 z)
249dc8fb7be3ed47d33af757d9038206,beginner,2,True,60,True,zeroToHero z = mkHero (runZero z)
bef3912cbba62ec1424aa383e232f938,familiar,7,True,360,True,zeroToHero z =  ((<*>) $ f2 z) . ((<*>) $ f1 z) $ f3 z
7f08acf129eca9d004149d89a1158573,familiar,9,False,120,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,4,False,110,True,zeroToHero z = (f2.f4) z
8354f7811dd01e64e50f7a93bc9496a3,beginner,7,False,1040,True,zeroToHero z = ((<*>)(f2 z) . (<*>)(f1 z))(f3 z)
4bcdef3f74227300748ab595449f6ac4,expert,3,False,150,True,zeroToHero z = f2 z
71f3bd9db917605b0f61d285b5e1cbc9,familiar,4,False,60,True,zeroToHero z = f2 . f4 $ z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,3,False,30,True,zeroToHero z = f3 . f1 $ z
387c96dedc96593feace9986feab6af2,knowledgeable,2,True,70,True,zeroToHero z = mkHero $ runZero z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,10,False,230,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,4,True,70,True,zeroToHero z = f2 $ f4 z
fa984c831e70278926408d8ab4804ba7,expert,8,True,10,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
b46446fe20e378132c0c723e82dbbef1,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,4,False,20,True,zeroToHero z = f2 $ f4 z
fdf1a3ca3f6b0993169e538fc0bd8ad8,beginner,2,False,50,True,zeroToHero z = mkHero $ runZero z
a936103e22f17a7eda14722f7f7d285a,familiar,8,False,220,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,9,True,250,True,zeroToHero z = f2 $ f3 $ f1 $ f1 $ f3 z
0444e0853db3559293894e2bee511610,expert,9,False,200,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
3634c79dc9eb17e75aef4386b6517551,beginner,5,False,640,False,
e58242790dd7ed13c00bf1735dff3f62,beginner,3,True,60,True,zeroToHero z = f3 (f1 z) 
78b22eab2ee82d2a65ac8ac94c75999d,beginner,3,True,90,True,zeroToHero z = f3 (f1 z)
0e1a060e918ff2f0d5905af43681258b,expert,10,True,120,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,7,False,320,True,zeroToHero z = ((<$>) (.) (f2 z)) <*> f1 z <*> f3 z
595c751566cbd6aeb0c5bbc04b616c84,familiar,7,True,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
786f38d645102cb548eafbe3ae433c27,beginner,2,True,20,True,zeroToHero z = mkHero $ runZero z
1fbd32c59a72a8d02e6669fb619ae9af,expert,5,True,30,True,zeroToHero z = snd $ f3 $ f1 z
d02b382c9df1e4914004c1cdcb39944c,beginner,4,True,200,True,zeroToHero z = f2 $ f4 z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,8,False,80,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
75073188d77d9e05ff75d13bb74e8133,familiar,8,True,50,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
bb17bf22324c19bcc027947a5cdbf49c,beginner,3,True,200,True,zeroToHero z = (f3 . f1) z
21b047e6005a0ade9fe9f31543a23bc9,familiar,2,False,170,True,zeroToHero z = mkHero $ runZero z
4ad3a38d3782983528bb3aaec4c5af59,familiar,5,True,420,True,zeroToHero z = snd . f3 . f1 $ z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,10,False,70,True,zeroToHero z = f3 . f2. f2 . f1 . f2 . f1 . f2. f1 $  z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,10,False,110,True,zeroToHero z = f3. f2. f2. f1. f2. f1 . f2 . f1 $ z
fc1125f71b11ff921a14940be87ee004,knowledgeable,7,True,340,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,1,True,130,True,zeroToHero z = f z
8d9396a642f09697dd1b6df03a7b8ee7,beginner,4,True,30,True,zeroToHero z = f2 $ f4 z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,4,True,70,True,zeroToHero z = f2 $ f4 z
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,7,True,40,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,9,True,60,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
ff9f46cbaea509e5cfc229c09151f8a0,familiar,1,True,10,True,zeroToHero z = f z
cab2009c861dc8532c6a986009dc4f51,familiar,2,True,80,True,zeroToHero z = mkHero(runZero z)
327659000d76a023090acb4b83f3bc8d,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,5,True,220,True,zeroToHero z = snd $ f3 $ f1 z
75a17175255acc4fb1e2f689c8c4b382,beginner,3,True,270,True,zeroToHero z = f3(f1(z))
ebd598150e230b3f3f04c3274f1b435b,familiar,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
1887a957103a96bf536f1c0e8c38f41f,expert,3,False,70,True,zeroToHero z = f3 $ f1 z
19327e56c9776fc356cda0d8be4d7c5c,familiar,9,True,240,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
41c7ecbb9078a0d2720552fb65a38d15,beginner,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,5,True,120,True,zeroToHero z = snd $ f3 $ f1 z
31bc47690cbb4feac3e060ad41d4140b,familiar,3,True,120,True,zeroToHero z = f3 $ f1 z
8468622becd8fa4df10493a9afcaac9e,familiar,5,True,200,True,zeroToHero z = snd $ f3 $ f1 z
35221c0a287aa4e6332030edd14347e4,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
cb3a772d4781c0ec6779e6830be0ab1e,expert,3,False,40,True,zeroToHero z = f3 $ f1 z
e85737c53584b3adbb76b8bab398e8de,expert,10,False,70,True,zeroToHero z = f3 . f2 . (f2 . f1) . (f2 . f1) . (f2 . f1) $ z
a76c8b31584d6e2cb7db24330117ba31,beginner,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,1,False,20,True,zeroToHero z = f z
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,4,False,20,True,zeroToHero z = f1 $ f4 z
3eb8b5fcff4d6abb23bff65cf72b6026,familiar,2,True,50,True,zeroToHero z = mkHero $ runZero z
b03c366058de266ae33ff0a357f270af,familiar,7,False,180,True,zeroToHero z =(f2 z) <*> ((f1 z) <*> f3 z)
21b047e6005a0ade9fe9f31543a23bc9,familiar,6,False,270,True,zeroToHero z = f3 . f1 $ f2 z
edea3a1169fdf8ee286e1f6597110451,beginner,3,True,130,True,zeroToHero z = f3(f1(z))
4c8c15f5ce10d90254b37baf44321fd9,familiar,3,False,50,True,zeroToHero z = f3 $ f1 z
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,2,False,30,True,zeroToHero z = mkHero (runZero z)
aed93db9addadf48ee98c302fce91107,expert,4,True,50,True,zeroToHero z = f2 $ f4 z
0a0e430fbe01bef615327c7a6901fc60,beginner,1,False,40,True,zeroToHero z = f z
29a2611b38a945c1d4655c2bfec1cb87,familiar,8,True,270,True,zeroToHero ad bd cd z = f1 $ f1 $ fmap bd (f1 z)
bfa6cfbbd7b785dde99cbb919eea9b15,expert,5,False,40,True,"zeroToHero z = 
  let x = x
  in x"
0d6c234e57bd19ceaf7e066b0443f882,familiar,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
44a27dc39f99711fd7ec764447360a8e,familiar,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
77538238b5957a40a2a4a92bb06ac1cc,beginner,2,False,110,True,zeroToHero z = mkHero (runZero z)
e71487adcf03f4002519764ee6d60f6f,familiar,2,True,30,True,zeroToHero z =  mkHero $ runZero z
e829c31e48e77e106fdb50fa723ca893,beginner,2,True,110,True,zeroToHero z = mkHero (runZero z)
18524987c371cf0a209a4f898e017732,knowledgeable,6,True,30,True,zeroToHero z = f3 $ f1 $ f2 z
8ee5cee8acd13cf7af7220f27126b3be,expert,5,True,30,True,zeroToHero z = snd .f3 . f1 $ z
e71c344438e3a36003f830dc835c26dd,beginner,1,True,160,True,zeroToHero z = f z
7956c4e72cb338342653824792b78be1,familiar,6,False,210,True,zeroToHero z = f3 . f1 . f2 $ z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
d55694a634a9892535e5ce3921934577,knowledgeable,1,True,10,True,zeroToHero z = f z
b37247477a0890806c1790761f20a74e,beginner,5,False,230,False,
3e7678d51165a906eb109b5db000dcc1,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,7,True,300,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
c52ba58c191e33d07ce36942e345a16b,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
319c7c8624509e3480b8bc307052552f,familiar,9,True,140,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
826851ce83712dc511a8fc9833b2b506,familiar,1,True,20,True,zeroToHero z = f z
e18c0d362440804fcfe8da21cb00d62a,beginner,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
75073188d77d9e05ff75d13bb74e8133,familiar,1,False,20,True,zeroToHero z = f z
9d5377de61f5158f7da60d53b4246507,expert,1,False,20,True,zeroToHero z = f z
70539d897a4d48181cdf082fc6502a30,knowledgeable,2,False,30,True,zeroToHero z = mkHero $ runZero z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,6,False,310,True,zeroToHero z = (f3 . f1 . f1) z
066558bd525749f4a507fa085ce7fc10,expert,7,False,2000,False,
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,9,False,200,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
646143c9140b64259a1cb1720227541d,familiar,6,True,120,True,zeroToHero z = f3 . f1 . f2 $ z
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,1,True,30,True,zeroToHero z = f z
d02b382c9df1e4914004c1cdcb39944c,beginner,1,False,90,True,zeroToHero z = f z
c8a4fd2e148384683c42c10c20542a28,familiar,8,False,140,True,"zeroToHero ad bd cd z = let heroer = f2
                            zflip = f1
                        in heroer . zflip . zflip . fmap bd . zflip $ z"
ff49fd2aa9b39a2ed0162df52dc02552,familiar,10,True,130,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
938d71fb6b990dd832a9e36c95aa756d,beginner,1,False,50,True,zeroToHero z = f(z)
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,3,True,70,True,zeroToHero z = f3.f1 $ z
8dfe4e8baa2e9c1129210d819dd64550,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
d93eab661d7b0582248a37e6c1c63922,expert,5,False,130,True,zeroToHero z = snd $ f3 $ f1 z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,6,False,50,True,zeroToHero z = f3. f1 . f2 $ z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,3,False,30,True,zeroToHero z = f3 . f1 $ z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,5,True,300,True,zeroToHero z = (snd . f3 . f1) z
d60e97fb52c8996a18ae677dc829de63,familiar,10,False,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,2,False,20,True,zeroToHero z = mkHero (runZero z)
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,4,True,50,True,zeroToHero z = f2 . f4 $ z
443384fc7a564ff34541411705b582a1,familiar,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,9,False,80,True,zeroToHero z = f2 . f1 . f1 $ f3 z
d4bc310b6951ce93089ef4fc893791c1,familiar,6,False,90,True,zeroToHero z = f3 . f1 . f2 $ z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,6,False,110,True,zeroToHero z = f3 . f1 . f2 $ z
b37247477a0890806c1790761f20a74e,beginner,2,True,120,True,zeroToHero z = mkHero (runZero z)
cfa8c481ecd8579332c3b9bf3c70017a,beginner,3,True,60,True,zeroToHero z = (f3 . f1) z
1fbd32c59a72a8d02e6669fb619ae9af,expert,10,False,70,True,zeroToHero z = f3 $ f2$ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
7c1521df31f119e2453c761cc580ced7,beginner,6,True,70,True,zeroToHero z = f3 (f1 (f2 z))
a936103e22f17a7eda14722f7f7d285a,familiar,4,False,120,True,zeroToHero z = f2 $ f4 z
161575be6f2e1d6a13f926e267d34e40,beginner,4,False,50,True,zeroToHero z = f2 (f4 z)
1f7f677ac7ddbffaee66b9f3cbac25ae,beginner,4,False,80,True,zeroToHero z = (.) f2 f4 z
6b5c4c88abb3a3de130aaffe31a3504e,beginner,1,False,130,False,zeroToHero z = z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,8,False,260,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
aed93db9addadf48ee98c302fce91107,expert,6,True,50,True,zeroToHero z = f3 $ f1 $ f2 z
d02b382c9df1e4914004c1cdcb39944c,beginner,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
374cada1e08c8eee9101f05dc809c1d1,familiar,5,False,260,True,zeroToHero z = snd $ f3 $ f1 $ z
d02b382c9df1e4914004c1cdcb39944c,beginner,3,False,400,True,zeroToHero z = f3 $ f1 z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,3,True,90,True,zeroToHero z = f3 $ f1 z
21566d006a72c17c365218d8bc448f58,knowledgeable,4,False,170,True,zeroToHero z = f4 z
8dfe4e8baa2e9c1129210d819dd64550,expert,7,True,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,4,True,30,True,zeroToHero z = f2 (f4 z)
4c8c15f5ce10d90254b37baf44321fd9,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,10,True,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
bef3912cbba62ec1424aa383e232f938,familiar,3,True,140,True,zeroToHero z = f3 $ f1 z
64d7941452c82840603e2ca47cf57498,familiar,7,False,180,False,
c52ba58c191e33d07ce36942e345a16b,familiar,1,False,10,True,zeroToHero z = f z
543d646b12818163ab15c22ff6d59ea6,beginner,7,True,620,True,zeroToHero z =  <*> (f1 z) (f3 z)
a3d1c188a82983746e191e6a3494f475,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,8,True,510,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
73af593e588b10cc6b3097ba50d46b42,beginner,8,False,10,False,
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,1,False,30,True,zeroToHero z = f z
327659000d76a023090acb4b83f3bc8d,expert,7,True,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
19327e56c9776fc356cda0d8be4d7c5c,familiar,6,False,110,True,zeroToHero z = f3 $ f1 $ f2 z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,7,False,70,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,4,True,240,True,zeroToHero z = f2 . f4 $ f3 z
0dcc0151dbd0be28764a2b57eff11000,familiar,8,True,170,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
b7373911aedcf66f2aa26f0756469e68,familiar,8,False,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
378e6898a11a1208aea315380fee5a3b,beginner,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
192ac576f69cd45f2e40d93ab0d1e910,expert,1,False,30,True,zeroToHero z = f z
b98e47c156d5fd3f9c5995b8b055457e,familiar,6,False,130,True,zeroToHero z = f3 $ f1 $ f2 z
99daeb433a3288a6cd63e291a252101e,familiar,5,True,200,True,zeroToHero z = snd.f3.f1 $ z
7a4511928ad53d288316232cef6f711f,beginner,4,True,70,True,zeroToHero z = f2(f4 z)
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,4,False,40,True,zeroToHero z = f2 . f4 $ z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,1,False,10,True,zeroToHero z =  f z
66f65089d3369efe07feb78ae3243a5b,beginner,7,True,550,True,"zeroToHero z =
  hc
  where
  hb = (<*>) (f1 z) (f3 z)
  hc = (<*>) (f2 z) hb"
d4bc310b6951ce93089ef4fc893791c1,familiar,3,True,40,True,zeroToHero z = f3 $ f1 z
732be61c2043f15be83b185616be20f7,expert,7,False,150,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,8,False,540,True,zeroToHero ad bd cd z = (f2.f1.f1) (fmap bd (f1 z))
d55694a634a9892535e5ce3921934577,knowledgeable,8,False,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
46ac089c35ec973d1acd87a543eb6afc,familiar,4,False,160,True,zeroToHero z = f2 . f4 $ z
66f65089d3369efe07feb78ae3243a5b,beginner,6,False,160,True,"zeroToHero z =
  f3 $ f1 $ f2 z"
cab2009c861dc8532c6a986009dc4f51,familiar,5,False,150,True,zeroToHero z = snd(f3 (f1 z))
51b15124f70f7ebc1f16bf42a5038df2,beginner,2,True,50,True,zeroToHero z = mkHero (runZero z)
8ff97c883cb6dab63f56ece5d0ecf779,beginner,4,False,120,True,zeroToHero z = f2 .f4 $ z
a5ccffd115fb35601cd0abeb875e3ef1,beginner,4,False,290,True,zeroToHero z = f1 . f4 $ z
56c31ad4db4a5e996af830a4a288840a,knowledgeable,6,False,30,True,zeroToHero z = f3 . f1 . f2 $ z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,8,False,100,True,zeroToHero ad bd cd z = f2. f1 . f1 . (fmap bd ) . f1 $ z
34ab4de6b89147afe2170a0a248aae25,expert,6,False,50,True,zeroToHero z = f3 (f1 (f2 z))
716248ea595a9ae1505b2085577bf74f,familiar,1,True,20,True,zeroToHero z = f z
34ab4de6b89147afe2170a0a248aae25,expert,3,True,30,True,zeroToHero z = f3 (f1 z)
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,7,False,220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,8,True,810,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
5cc048f7f6c59c2e31debe291ce63860,beginner,1,True,20,True,zeroToHero z = f z
365e3550feaf68b3a0a97668415f9186,expert,1,False,20,True,zeroToHero z = f z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,7,False,780,True,zeroToHero z = f1 z <*> f3 z
0e1a060e918ff2f0d5905af43681258b,expert,3,False,30,True,zeroToHero z = (f3 . f1) z
28e4223dd0a0145a83e7a8d852576769,familiar,3,True,60,True,zeroToHero z = f3 $ f1 z
06afcfbc541160a8ab34cf4e19907ed6,familiar,7,False,230,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
5ad07699bde03699bc8b755ce32a0434,familiar,10,True,50,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
fcc6d77976145411c15cf4688b9426a8,beginner,9,True,170,False,zeroToHero z = f2 $ f1 $ f1 (f3 z)
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,1,True,30,True,zeroToHero z = f z
543e0f2c117ba199eea555a066d91fee,beginner,1,True,20,True,zeroToHero z = f z
732be61c2043f15be83b185616be20f7,expert,9,False,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
8ee5cee8acd13cf7af7220f27126b3be,expert,3,True,20,True,zeroToHero z = f3 . f1 $ z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,9,False,160,True,zeroToHero z = f2 . f1 . f1 $ f3 z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,3,True,50,True,zeroToHero z = f3 $ f1 z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,4,False,70,True,zeroToHero z = f2 $ f4 z
f65be8697cf3254770cee5f7e9d6f18b,expert,4,True,30,True,zeroToHero z = f2 $ f4 z
d820e8981d4a1112d329c9540ef53b53,beginner,3,True,160,True,zeroToHero z = (f3 . f1) z 
70539d897a4d48181cdf082fc6502a30,knowledgeable,9,True,200,True,zeroToHero z = f2 $ f1 (f1 (f3 z))
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,8,True,180,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,9,False,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
7c1521df31f119e2453c761cc580ced7,beginner,8,True,330,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
a85dc5f8bb91acc99c89c0ed0883a248,familiar,8,False,240,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
dffe17e655b6287345d87c2ea73354cd,familiar,4,False,40,True,zeroToHero z = f1$f4 z
6dc38c865477d53d7ba6cc73f911c97b,beginner,5,False,230,True,zeroToHero z = snd $ f3 $ f1 z
91192558951e4e08dc37ab884444d3e8,beginner,4,True,30,True,zeroToHero z = f2 $ f4 z
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,3,False,30,True,zeroToHero z = f3 (f1 z)
d33e9cbc3f75fb893204378eb94f9cc1,beginner,7,False,230,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
74fadbe787d232491016e6d79f31ba75,beginner,3,False,30,True,zeroToHero z = f3(f1(z))
41c7ecbb9078a0d2720552fb65a38d15,beginner,4,False,40,True,zeroToHero z = f2 $ f4 z
8c1b64e28d1b78428ccfda219f4083ee,beginner,5,False,220,True,zeroToHero z = snd .f3 . f1 $ z
5318315a6cba60dc3f0835927010b3c3,familiar,9,False,170,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,7,True,610,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
71f3bd9db917605b0f61d285b5e1cbc9,familiar,3,True,230,True,zeroToHero z = f3 .f1 $ z
eb7817a0f19f682cd8c466a8d39cd834,expert,2,True,50,True,zeroToHero z = mkHero $ runZero z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,10,True,270,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d4bc310b6951ce93089ef4fc893791c1,familiar,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,2,False,200,True,zeroToHero z = mkHero (runZero z)
6064b00041af5d7e8b95870edbcfd852,familiar,4,False,20,True,zeroToHero z = f2 $ f4 z
ede764152520bb47ccc2593d993fa23c,knowledgeable,10,True,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
348d186efed4ccc3b842ba4820ed560c,beginner,4,True,110,True,zeroToHero z =f2 (f4 z)
99daeb433a3288a6cd63e291a252101e,familiar,7,True,1450,True,zeroToHero z = ((<*>).f2)z . ((<*>).f1)z $ f3 z
cdb44bcc4405b78953115687cdedfdba,beginner,10,True,160,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
99daeb433a3288a6cd63e291a252101e,familiar,3,True,150,True,zeroToHero z = f3 . f1 $ z
d130738f0c465a997be4732758bfc698,familiar,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
5c2ebd5465622acde531d731d1351666,expert,1,True,40,True,zeroToHero z = f z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,10,True,220,True,zeroToHero z = f3 $ f2 $ (f2 . f1) $ (f2 . f1) $ (f2 . f1) z
374cada1e08c8eee9101f05dc809c1d1,familiar,1,False,10,True,zeroToHero z = f z
7f08acf129eca9d004149d89a1158573,familiar,10,True,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
348d186efed4ccc3b842ba4820ed560c,beginner,2,True,40,True,zeroToHero z =mkHero (runZero z)
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
a425db88176b4fccfced3a144db5ca9f,familiar,2,False,70,True,zeroToHero z = runZero z
380d2555680e2d6e2c9165ca20652861,familiar,9,False,280,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
8b79c966d7329ab702686fab64b52910,beginner,2,True,60,True,zeroToHero z = mkHero (runZero z)
ada90db03987ba11b6cd7add1eacd2b9,beginner,4,True,210,True,zeroToHero z = f2 $ f4 z
9eef7f463b0da0ee012fab060eac779c,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
5318315a6cba60dc3f0835927010b3c3,familiar,10,True,240,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
0dcc0151dbd0be28764a2b57eff11000,familiar,3,False,60,True,zeroToHero z = f3 . f1 $ z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,10,True,350,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
fa984c831e70278926408d8ab4804ba7,expert,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
e2ae58a57f2ce882e576483d31eb17f3,beginner,6,True,90,True,zeroToHero z = f3 . f1 . f2 $ z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,8,False,290,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
374cada1e08c8eee9101f05dc809c1d1,familiar,3,False,60,True,zeroToHero z = f3 . f1 $ z
bf03a7c2d505604c908f2a9138b15838,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,10,False,170,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
e2ae58a57f2ce882e576483d31eb17f3,beginner,5,False,60,True,zeroToHero z = snd . f3 . f1 $ z
c82210067e56c7849d59cfeaba096e72,expert,6,True,30,True,zeroToHero z = f3  $ f1  $ f2 z
5e5909ce089e61816802c7053606efac,familiar,6,False,120,True,zeroToHero z = f3 $ f1 (f2 z)
2a6059efa02398266bf6fe47138429ab,familiar,1,False,50,True,zeroToHero z = f z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
54aff1d519321bac7a8b32de30211648,familiar,5,True,460,False,zeroToHero z = f2 z
ebd598150e230b3f3f04c3274f1b435b,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
202f7f618cdd51a1de903ee5c2425ebd,expert,2,True,40,True,zeroToHero z = mkHero (runZero z)
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,6,False,50,True,zeroToHero z = f3 . f1 . f2 $ z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,1,False,30,True,zeroToHero z = f z
8e7ff147353a2b2b7e01877360e4f542,expert,5,False,60,True,zeroToHero z = snd $ f3 (f1 z)
54aff1d519321bac7a8b32de30211648,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,4,True,80,False,zeroToHero z = f2 $ f4 z
cd98683effaa2b7afe47e09ab3ad9724,beginner,1,True,30,True,zeroToHero z = f z
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,2,True,110,True,zeroToHero z = mkHero $ runZero z
036df500b9df486003d652fa43d0dab2,knowledgeable,6,False,80,True,zeroToHero z = f3 . f1 . f2 $ z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,3,False,70,True,zeroToHero z = f3 $ f1 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,4,False,30,True,zeroToHero z = f2 $ f4 z
29f94f71239a0d22e6f2b395b579b473,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
ea9000b1d5b9b7c815c4c8a662c2812e,beginner,4,False,10,False,
7b7d03da09f666bbf1df4590b35eb785,beginner,4,True,50,True,zeroToHero z = f2 $ f4 z
74a3ac676d73807f247e6d1bd68fbc92,beginner,7,False,340,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,6,False,60,True,zeroToHero z = f3 . f1 $ f2 z
5ec2de8d67d1cb04f3628a386510e9b4,expert,5,True,170,True,zeroToHero z = snd . f3 . f1 $ z
644572249c01cedc33983b25fd119da0,beginner,1,False,30,True,zeroToHero z = f z
89de51742f83639ec768fa12ca85bc15,beginner,10,False,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
7a8cc7d3147a63df69e37594bf946891,expert,6,True,30,True,zeroToHero z = f3 . f1 $ f2 z
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,5,False,310,True,zeroToHero z = snd .f3 . f1 $ z
84fa38ad7c9dc2a7183f484e0a09549c,beginner,2,False,90,False,
0e1a060e918ff2f0d5905af43681258b,expert,5,False,70,True,zeroToHero z = (snd . f3 . f1) z
74fadbe787d232491016e6d79f31ba75,beginner,4,True,140,True,zeroToHero z = f1((f4(z)))
9b7227062d67fb683c392ddbf64b5222,familiar,6,True,100,True,zeroToHero z = f3 $ f2 $ f1 z
8318c43a9e3954fa71dc933291c2a292,beginner,2,False,40,True,zeroToHero z = mkHero (runZero z)
786f38d645102cb548eafbe3ae433c27,beginner,1,False,10,True,zeroToHero z = f z
09c1196fc323d1408fa0023f0e8e4798,beginner,4,True,40,True,zeroToHero z = f2 . f4 $ z
5a105700f8488e7eff952d9abc8f2ff2,beginner,5,False,60,True,zeroToHero z = (snd . f3 . f1) z
8dfe4e8baa2e9c1129210d819dd64550,expert,6,False,120,True,zeroToHero z = f3 $ f1 $ f2 z
cdfbbf92b30abf3b76a869a77fe96649,beginner,1,False,10,True,zeroToHero z = f(z)
380d2555680e2d6e2c9165ca20652861,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
dc2a36f02119992fe6eb384269984ab1,beginner,6,False,280,True,zeroToHero z = (f3 . f1 . f1 . f1 . f2) z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,1,True,30,True,zeroToHero z = f z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,4,False,90,True,zeroToHero z = f1 (f4 z)
3241da6c672ea56f972fb3458ca21e8c,knowledgeable,8,False,70,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
435697fa5f4c877702be12ebbb16915d,beginner,5,False,100,True,zeroToHero z = f3(z)
380d2555680e2d6e2c9165ca20652861,familiar,3,False,330,True,zeroToHero z = f3 . f1 $ z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,4,False,80,True,zeroToHero z = (f2 . f4) z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,7,True,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
02b9db0034efee5e3a0523f9b92adbb0,familiar,8,False,530,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 $ z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,10,True,120,True,zeroToHero z = f3.f2.f2.f1.f2. f1 . f2 $ f1 z
7a8cc7d3147a63df69e37594bf946891,expert,3,False,60,True,zeroToHero z = f3 $ f1 z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,5,True,170,True,zeroToHero z = snd . f3 . f1 $ z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,7,True,610,False,zeroToHero z = (f2 z) <*> (f3 z)
78e382632d8a09864de26ccae6e4d830,beginner,7,True,390,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
aaa8e289c3498763e59ed320870664e5,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,3,True,80,True,zeroToHero z = f3 $ f1 z 
56c31ad4db4a5e996af830a4a288840a,knowledgeable,1,True,20,True,zeroToHero z = f z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,1,False,10,True,zeroToHero z = f z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,1,True,20,True,zeroToHero z = f z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,9,True,160,True,zeroToHero z =f2(f1 (f1 (f3 z)))
1887a957103a96bf536f1c0e8c38f41f,expert,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
7956c4e72cb338342653824792b78be1,familiar,4,False,340,True,zeroToHero z = f2 . f4 $ z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
319c7c8624509e3480b8bc307052552f,familiar,7,True,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
c068b5315e64123f58475e24ba965c0a,beginner,3,True,50,True,zeroToHero z = f3 $ f1 z
d04b4c741ad694ad3c336fa6aa0a51a7,expert,4,False,10,False,
5ad07699bde03699bc8b755ce32a0434,familiar,4,True,30,True,zeroToHero z = f2 (f4 z)
e3d1c09bb69527904c4f98b1d810b9cb,familiar,9,True,70,True,zeroToHero z = (f2.f1.f1.f3) z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,2,False,20,True,zeroToHero z = mkHero (runZero z)
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,3,True,60,True,zeroToHero z = f3 $ f1 z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,1,False,10,True,zeroToHero z = f z
322c12b3c3a069076fc1c4ab3f98d536,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
249dc8fb7be3ed47d33af757d9038206,beginner,7,False,230,False,zeroToHero z = (<*>) (f2 z)
177a5434cb9f13abdc8a16935acee7c5,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
315ccd3386e321e430d2c1e4aa6f3197,familiar,10,True,140,True,zeroToHero z = f3 . f2 . f2 . f1. f2 . f1. f2 . f1 $ z
b6e32a2365a93574c673aa844247dd4d,familiar,1,False,50,True,zeroToHero z = f z
1efec9c9817cb54886025b9d86ed2d6b,beginner,3,True,100,True,zeroToHero z = f3 $ f1 z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,6,False,80,True,zeroToHero z = f3 (f1 $ f2 z)
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,10,False,120,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
84856f180ba8b3fb1caacbd548902435,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
cb3a772d4781c0ec6779e6830be0ab1e,expert,8,True,310,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
ceeb8138043b5b87a596111a306e5a91,familiar,3,False,170,True,zeroToHero z = f3 $ f1 z
80e773e6df1378548c019d109f9d0ba1,knowledgeable,1,False,10,True,zeroToHero z = f z
9eef7f463b0da0ee012fab060eac779c,familiar,7,True,270,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
553824890928cfa76e762d96a3d9583d,familiar,8,False,50,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,6,False,190,True,zeroToHero z = f3 $ f1 $ f2 z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,1,True,150,True,zeroToHero z = f z
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,7,False,380,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,5,False,270,True,zeroToHero z = snd . f3 $ f1 z
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,8,False,220,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
543e0f2c117ba199eea555a066d91fee,beginner,7,True,670,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1efec9c9817cb54886025b9d86ed2d6b,beginner,1,True,30,True,zeroToHero z = f z 
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,8,True,540,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
395fda484c43ce5fd90d6124b6e77919,beginner,4,True,50,True,zeroToHero z = (f2 . f4) z
5c2ebd5465622acde531d731d1351666,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
4c02c263cbd214f8f6e82efffaa25ea3,expert,1,True,30,True,zeroToHero z = f z
6e02d1f919cfe3f2a8e1a4985b5f8dc7,familiar,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
1965359c4ff9eb76f437c4841e8f3f9d,expert,7,False,720,True,zeroToHero z =  f2 z <*> (f1 z <*> f3 z)
7b7d03da09f666bbf1df4590b35eb785,beginner,3,False,80,True,zeroToHero z = (f3.f1)
78016daf84b5c49cf1cb120c58554e86,familiar,4,False,100,True,zeroToHero z = f2 . f4 $ z
78016daf84b5c49cf1cb120c58554e86,familiar,8,False,340,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
a15bae08ec8fcf0077c4f69419e583fd,familiar,10,False,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
81833ba6561ab089378f84d867fcac93,familiar,5,True,290,True,zeroToHero z = (snd . f3 . f1) z
b98e47c156d5fd3f9c5995b8b055457e,familiar,1,True,110,True,zeroToHero z = f z
a76c8b31584d6e2cb7db24330117ba31,beginner,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
6b3655259fd6880a1523d544ec84f9bb,expert,4,True,40,True,zeroToHero z = f2 . f4 $ z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,10,True,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
afaaec3b0373511032684993422c6fcb,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
908705f2fc74e15f9ba20ef9874acbae,expert,1,True,80,True,zeroToHero z = f z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,6,True,120,True,zeroToHero z = f3 $ f1 $ f2 z
327659000d76a023090acb4b83f3bc8d,expert,10,False,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
18697b0526cf7caa13928d0b12a8d609,knowledgeable,2,True,40,True,zeroToHero z = mkHero (runZero z)
105e3bf94c1c7524077a02ae9b3d9028,expert,1,True,30,True,zeroToHero z = f z
466d17ea05aeb9f643ea75d0c666d9c0,expert,10,True,70,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
89de51742f83639ec768fa12ca85bc15,beginner,4,False,30,True,zeroToHero z = f2 . f4 $ z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,8,True,440,True,zeroToHero ad bd cd z = fmap cd z
7b7d03da09f666bbf1df4590b35eb785,beginner,6,True,350,True,zeroToHero z = (f3.f1.f2) z
1fbd32c59a72a8d02e6669fb619ae9af,expert,2,False,10,True,zeroToHero z = mkHero (runZero z)
cdb44bcc4405b78953115687cdedfdba,beginner,3,False,110,True,zeroToHero z = f3 $ f1 z
fdf1a3ca3f6b0993169e538fc0bd8ad8,beginner,4,False,10,False,
3e7678d51165a906eb109b5db000dcc1,beginner,8,False,120,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero z
928412dd86c7d3acca0d777f57f447a6,knowledgeable,1,False,10,True,zeroToHero z = f z
88629993a5189a74a2f0807120c7f8c0,beginner,4,True,50,True,zeroToHero z = f1(f4(z))
54f92f8c6453c31b7cc8b94a11ce804e,beginner,7,False,450,True,zeroToHero z = (f2 $ z) <*> ((f1 $ z) <*> (f3 $ z))
ef6762ee7a524e8850915bec7ff55a0a,beginner,1,False,40,True,zeroToHero z = f z
0a0e430fbe01bef615327c7a6901fc60,beginner,8,False,370,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
8354f7811dd01e64e50f7a93bc9496a3,beginner,4,True,140,True,zeroToHero z = f2(f4(z))
375fc54bf00c742cb417b718db47e685,knowledgeable,10,False,120,True,zeroToHero z =(f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
0d6c234e57bd19ceaf7e066b0443f882,familiar,8,True,100,False,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
7956c4e72cb338342653824792b78be1,familiar,5,True,150,True,zeroToHero z = snd .f3 . f1 $ z
e71487adcf03f4002519764ee6d60f6f,familiar,8,True,60,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
c04f351e7a86279e69b8040ac8b48a80,beginner,1,True,110,True,zeroToHero z = f
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,5,False,80,True,zeroToHero z = snd . f3 . f1 $ z
dffe17e655b6287345d87c2ea73354cd,familiar,3,True,110,True,zeroToHero z = f3 $ f1 z 
87f1078b3551f79627e40b8c47963ed1,familiar,5,False,630,True,zeroToHero z = (snd . f3 . f1) z
4c8c15f5ce10d90254b37baf44321fd9,familiar,1,False,20,True,zeroToHero z = f z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,3,False,30,True,zeroToHero z = f3 . f1 $ z
e58242790dd7ed13c00bf1735dff3f62,beginner,1,True,140,True,zeroToHero z = z
6e02d1f919cfe3f2a8e1a4985b5f8dc7,familiar,3,True,20,True,zeroToHero z = f3 . f1 $ z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,2,True,50,True,zeroToHero z = mkHero (runZero z)
ceeb8138043b5b87a596111a306e5a91,familiar,4,True,20,False,
74fadbe787d232491016e6d79f31ba75,beginner,10,True,170,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
0578d8b5ed2138eb69fe0e1767a14026,beginner,7,False,340,False,zeroToHero z = f3(z)
044270f5b1ec09e883f4f1542b78e7ad,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
3df35eabe2c183efbc898ebb7328055c,expert,6,True,170,True,zeroToHero z = f3 . f1 . f2 $ z
179acc713889ea3015b9eb8e2cddb2fb,familiar,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
e14952bb7c1a702923f22827e61b785a,knowledgeable,4,True,70,True,zeroToHero z = f2 $ f4 z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
33c577b1d13ecc99fb15062507d8972d,beginner,2,True,80,True,zeroToHero z = mkHero(runZero(z))
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,5,True,950,True,zeroToHero z = (snd.f3.f1) z
ac287905e60629831c0479d21349b408,beginner,6,False,170,True,zeroToHero z = f3 $ f1 $ f2 z
51b15124f70f7ebc1f16bf42a5038df2,beginner,7,False,610,True,zeroToHero z = (<*>)(f2 z)((<*>)(f1 z)(f3 z))
e665d5e1324620bb676c2302e7018a84,beginner,3,True,90,True,zeroToHero z = f3 $ f1 z
f65be8697cf3254770cee5f7e9d6f18b,expert,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b2245339931752ccfd4bbe4c1b235077,beginner,2,False,100,False,
ece3d06c410b790592b597d356053a6a,beginner,6,False,30,False,
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,6,False,70,False,
88629993a5189a74a2f0807120c7f8c0,beginner,7,False,710,False,zeroToHero z =  (<*>)(f2 z)
ec91f3b207a3811a088956c6fda79608,beginner,2,False,50,True,zeroToHero z = mkHero $ runZero z
644572249c01cedc33983b25fd119da0,beginner,6,True,190,True,zeroToHero z = ( f3 . f1 . f2 ) z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,8,False,130,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
09334483f2865bd119c54e7b683e3a61,knowledgeable,1,False,10,True,zeroToHero z = f z
288207543a17160976505dab3d531274,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
d262f2b7ad8fdb2b7ca148c44073a378,familiar,6,True,140,True,zeroToHero z = f3 (f1 (f2 (f1 (f2 (f1 z)))))
595c751566cbd6aeb0c5bbc04b616c84,familiar,8,False,100,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,5,True,70,True,zeroToHero z = snd . f3 . f1 $ z
73af593e588b10cc6b3097ba50d46b42,beginner,4,False,150,True,zeroToHero z =  f2 (f4 z)
b3e69750abbde131e8990d21d6159980,beginner,1,False,70,True,zeroToHero z = f z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,8,True,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,3,True,70,True,zeroToHero z = f3 $ f1 z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,7,True,520,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,6,True,210,True,zeroToHero z = f3 $ f1 $ f2 $ z
b0b2f6212bd1b96032905141c6f4273d,familiar,10,True,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,1,False,30,True,zeroToHero z = f z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd (f1 z)
a425db88176b4fccfced3a144db5ca9f,familiar,10,False,140,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
ffd6f38a4875dae2e8b65e43a1fc6c07,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
179acc713889ea3015b9eb8e2cddb2fb,familiar,9,True,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
5ec2de8d67d1cb04f3628a386510e9b4,expert,10,False,190,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
1a473e83951a05879380af6bce63a431,beginner,3,True,130,True,zeroToHero z =f3(f1(z))
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,4,False,50,True,zeroToHero z = f1 . f4 $ z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,9,False,220,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
da67afcbc02863b9d198d42227722826,knowledgeable,1,False,110,True,zeroToHero z = f z
77538238b5957a40a2a4a92bb06ac1cc,beginner,4,False,80,True,zeroToHero z = f1 $ f4 z
afaaec3b0373511032684993422c6fcb,expert,8,True,110,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,1,True,10,True,zeroToHero z = f z
5ad07699bde03699bc8b755ce32a0434,familiar,6,True,40,True,zeroToHero z = (f3 . f1 . f2) z
b7373911aedcf66f2aa26f0756469e68,familiar,1,True,10,True,zeroToHero z = f z
c52ba58c191e33d07ce36942e345a16b,familiar,10,True,320,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 .f1 $ z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,10,True,310,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,9,False,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
416aa68001a78b7c0f965c1e43fcb02b,expert,3,False,40,True,zeroToHero z = f3 $ f1 z
70539d897a4d48181cdf082fc6502a30,knowledgeable,4,False,30,True,zeroToHero z = f2 $ f4 z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
7f27fffeb573a79b238468b9c577e037,beginner,10,False,460,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
7fd454e504c635864caac8e36043e2cf,beginner,1,False,20,True,zeroToHero z = f z
89de51742f83639ec768fa12ca85bc15,beginner,5,True,100,True,zeroToHero z = snd . f3 . f1 $ z
7b7d03da09f666bbf1df4590b35eb785,beginner,9,False,190,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
908705f2fc74e15f9ba20ef9874acbae,expert,4,False,80,True,zeroToHero z = f2 . f4 $ z
d55694a634a9892535e5ce3921934577,knowledgeable,3,True,20,True,zeroToHero z = f3 $ f1 z
0316c2756083650f7f3e861400c34e17,beginner,3,False,180,True,zeroToHero z = f3 . f1 $ z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,6,True,40,True,zeroToHero z = f3 $ f1 $ f2 z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,1,True,10,True,zeroToHero z = f z
8e7ff147353a2b2b7e01877360e4f542,expert,7,False,60,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
049eb742e1bbb2d3d6dccc08ced702b0,familiar,8,False,570,True,"zeroToHero ad bd cd z = let
    z2 = f1 z
    z1 = fmap bd z2
    z0 = f1 $ f1 z1
  in f2 z0"
4c8c15f5ce10d90254b37baf44321fd9,familiar,9,False,70,True,zeroToHero z = (f2 . f3 . f1 . f3) z
6489adf3f7229cadb5f4950842c98ab8,familiar,9,True,120,True,zeroToHero z = f2 .  f3 . f1 . f3 $ z
b060c8c998ee328c002115ecea6521fc,expert,1,True,20,True,zeroToHero z = f z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,7,False,760,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
87f1078b3551f79627e40b8c47963ed1,familiar,3,False,60,True,zeroToHero z = f3 (f1 z)
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,6,False,140,True,zeroToHero z = f3 . f1 $ f2 z
d71efadd44f15a7c0e5119ff9ca31c64,beginner,3,True,130,True,zeroToHero z = f3 (f1 z)
8c6c566935e9c2c4ec38f42af79bcf5a,expert,1,False,10,True,zeroToHero z = f z
543d646b12818163ab15c22ff6d59ea6,beginner,2,False,70,True,zeroToHero z = mkHero runZero z
72f6aa6e9f54df59ed39875c22b90b02,beginner,9,True,140,True,zeroToHero z = (f2 . f1 . f1 . f3) z
ac287905e60629831c0479d21349b408,beginner,3,True,190,True,zeroToHero z = f3 (f1 z)
18697b0526cf7caa13928d0b12a8d609,knowledgeable,3,False,70,True,zeroToHero z = f3 (f1 z)
5c2ebd5465622acde531d731d1351666,expert,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,5,True,300,True,zeroToHero z = snd $ f3 $ f1 z
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,5,False,220,True,zeroToHero z = snd (f3 (f1 z))
375fc54bf00c742cb417b718db47e685,knowledgeable,1,True,40,True,zeroToHero z = f z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,9,False,190,True,zeroToHero z = f2 . f1 . f1 $ f3 z
bc406fb6fb8b65b84a690f3112dd003d,familiar,1,False,20,True,zeroToHero z = f z
4c8c15f5ce10d90254b37baf44321fd9,familiar,10,True,90,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
5d70cfb7d4e794ab497df440d82b5591,beginner,1,True,20,True,zeroToHero z = f(z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,10,True,210,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
0e4890937507e8a0be015a2dc9c15dd9,beginner,8,False,10,False,
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,6,True,220,True,zeroToHero z = f3 $ f1 $ f2 (f1 z)
4c02c263cbd214f8f6e82efffaa25ea3,expert,8,False,250,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
56c31ad4db4a5e996af830a4a288840a,knowledgeable,7,True,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
83da8892760572ef7c93ab8b61c673e9,expert,6,True,130,True,zeroToHero z = f3 . f2 $ f1 z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,3,True,10,True,zeroToHero z = f3 . f1 $ z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,2,True,30,True,zeroToHero z = mkHero (runZero z)
d51eef4ce4864a674f8320a0844f6d0e,familiar,3,False,100,True,zeroToHero z = f3 $ f1 z
d51eef4ce4864a674f8320a0844f6d0e,familiar,4,True,40,True,zeroToHero z = f1 $ f4 z
1887a957103a96bf536f1c0e8c38f41f,expert,5,False,250,True,zeroToHero z = snd $ f3 $ f1 z
ebd598150e230b3f3f04c3274f1b435b,familiar,3,False,50,True,zeroToHero z = f3 $ f1 z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,3,True,50,True,zeroToHero z = f3 $ f1 z
e71487adcf03f4002519764ee6d60f6f,familiar,6,True,70,True,zeroToHero z = f3 (f1 (f2 z))
99daeb433a3288a6cd63e291a252101e,familiar,4,False,40,True,zeroToHero z = f2.f4$z
80d125644136c9b969bb5083bdd926c6,knowledgeable,6,False,250,True,zeroToHero z = f3 . f1 . f2 $ z
c52ba58c191e33d07ce36942e345a16b,familiar,4,True,140,True,zeroToHero z = f1 . f4 $ z
f56142942fc459255df9add03f0d30df,knowledgeable,1,False,30,True,zeroToHero z = f z
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,10,True,260,True,zeroToHero z =f3 $ f2 $ f2  $ f1 $ f2 $ f1 $ f2 $ f1 z
a3d1c188a82983746e191e6a3494f475,knowledgeable,4,False,70,True,zeroToHero z = f2 $ f4 z
301519a5781982b595e9208e49e8693b,expert,3,True,70,True,zeroToHero z = f3 $ f1 z
88629993a5189a74a2f0807120c7f8c0,beginner,1,False,50,True,zeroToHero z = f(z)
e829c31e48e77e106fdb50fa723ca893,beginner,1,False,100,True,zeroToHero z = Hero(z)
65bbf71a18c52af5acae2af61ceda139,expert,10,False,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
543e0f2c117ba199eea555a066d91fee,beginner,9,True,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,9,False,70,True,zeroToHero z = (f2 . f3 . f1 . f3) z
d130738f0c465a997be4732758bfc698,familiar,5,False,340,True,zeroToHero z = snd . f3 . f1 $ z
365e3550feaf68b3a0a97668415f9186,expert,2,True,30,True,zeroToHero z = mkHero (runZero z)
c17a74041a41e05ff885fb998342d99f,beginner,3,False,80,True,zeroToHero z = f3 . f1 $ z
d801b40bb5c7554e6290e97a95da555b,beginner,2,False,130,True,zeroToHero z = mkHero (runZero z)
b7373911aedcf66f2aa26f0756469e68,familiar,7,True,180,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
443384fc7a564ff34541411705b582a1,familiar,4,False,40,True,zeroToHero z = f2 . f4 $ z
315ccd3386e321e430d2c1e4aa6f3197,familiar,5,False,190,True,zeroToHero z = snd $ f3 $ f1 z
a487fc3524faad7064ac73151634d102,familiar,5,True,260,True,zeroToHero z = snd.f3.f1 $ z
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,6,True,150,True,zeroToHero z = f3 $ f1 $ f2 z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,7,True,100,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
ad7843387268243da823336f4605ea55,familiar,7,False,120,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
8d9396a642f09697dd1b6df03a7b8ee7,beginner,8,True,110,False,
177a5434cb9f13abdc8a16935acee7c5,familiar,6,False,70,True,zeroToHero z = f3 (f1 (f2 z))
8318c43a9e3954fa71dc933291c2a292,beginner,3,True,20,True,zeroToHero z = f3 . f1 $ z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,7,False,330,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d4bc310b6951ce93089ef4fc893791c1,familiar,7,True,160,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
339aea35764e6d2ecf30971aebbc4508,familiar,7,False,210,True,"zeroToHero z = 
  let hb = f1 z <*> f3 z 
      hbc = (<*>) (f2 z) 
  in hbc hb"
124ca3543e94ff20003d4cd6195acbe8,knowledgeable,1,True,40,True,zeroToHero z = f z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,9,False,40,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,7,True,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b3e69750abbde131e8990d21d6159980,beginner,5,False,220,True,zeroToHero z = snd $ f3 $ f1 z
e0670e76d06990305b0d1bd9fd9a7637,familiar,4,True,130,True,zeroToHero z = (f2 . f4) z
5cc048f7f6c59c2e31debe291ce63860,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,10,False,260,True,zeroToHero z =  f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
44a27dc39f99711fd7ec764447360a8e,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
8354f7811dd01e64e50f7a93bc9496a3,beginner,1,False,130,True,zeroToHero z = f(z)
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,9,False,260,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
327659000d76a023090acb4b83f3bc8d,expert,8,False,140,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
f65be8697cf3254770cee5f7e9d6f18b,expert,9,False,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
1348b759214c0626b8ff55c354b2ccf8,familiar,1,False,30,True,zeroToHero z = f z
53060b32d06603e2bbb3a0ae42ae9e00,beginner,1,True,40,True,zeroToHero z = f z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,2,True,90,True,zeroToHero z = mkHero $ runZero z
908705f2fc74e15f9ba20ef9874acbae,expert,7,True,450,True,zeroToHero z = (f2 z) <*> (f1 z) <*> f3 $ z
c8dd929e63e8d16ac369170c5bb6af41,beginner,3,True,90,True,zeroToHero z = f3 $ f1 z
2841f32606cad750a81b715e70ec5aa9,familiar,10,True,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
fb2469794c98c8b64102caecc9932882,beginner,6,True,170,True,zeroToHero z = f3 $ f1 . f2  $ z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,1,True,10,True,zeroToHero z = f z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,3,True,80,True,zeroToHero z = f3 $ f1 z
0316c2756083650f7f3e861400c34e17,beginner,2,True,10,True,zeroToHero z = mkHero (runZero z)
7f31d88c413e01ff75b909733f21b1e4,beginner,5,False,100,True,zeroToHero z = snd $ (f3.f1) z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,4,False,60,True,zeroToHero z = f2 $ f4 z
a69e60b4125d00c7737c8c80349a4d39,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
ad4ea90fe54ea8c37e81f00f31a87511,familiar,6,True,30,True,zeroToHero z = f3 $ f1 $ f2 z
8e7ff147353a2b2b7e01877360e4f542,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
066558bd525749f4a507fa085ce7fc10,expert,1,False,40,True,zeroToHero z = f z
818b26af8d265ea26b6d6c6ab0592217,expert,7,False,150,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,9,False,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
ef6762ee7a524e8850915bec7ff55a0a,beginner,2,True,80,True,zeroToHero z = mkHero $ runZero z
afaaec3b0373511032684993422c6fcb,expert,3,False,40,True,zeroToHero z = (f3 . f1) z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,8,False,130,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
5c2ebd5465622acde531d731d1351666,expert,5,True,70,True,zeroToHero z = snd . f3 . f1 $ z
0316c2756083650f7f3e861400c34e17,beginner,1,False,10,True,zeroToHero z = f z
be8d8a2f250a65de067376ffdc252fa1,familiar,1,False,50,True,zeroToHero z = f z
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,8,True,80,True,zeroToHero ad bd cd z = f1 . f1 . fmap bd . f1 $ z
74fadbe787d232491016e6d79f31ba75,beginner,1,False,110,True,zeroToHero z = f(z)
ec91f3b207a3811a088956c6fda79608,beginner,8,False,270,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
716248ea595a9ae1505b2085577bf74f,familiar,10,False,340,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
fe49664c2e4fb7729fae5ea9b797c341,expert,3,True,10,False,
cdb44bcc4405b78953115687cdedfdba,beginner,5,False,370,True,zeroToHero z = snd $ f3 $ f1 z
eb7817a0f19f682cd8c466a8d39cd834,expert,9,False,170,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
8b79c966d7329ab702686fab64b52910,beginner,9,False,110,True,zeroToHero z = f1 ((f1 . f3) z)
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,2,False,70,True,zeroToHero z = mkHero (runZero z)
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,6,True,90,True,zeroToHero z = f3 . f1 $ f2 z
884649dcfc5b2019559b8639c002f3d5,familiar,8,False,150,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 z
cab2009c861dc8532c6a986009dc4f51,familiar,6,True,50,True,zeroToHero z = f3 ( f1 ( f2 z))
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,10,False,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
be8d8a2f250a65de067376ffdc252fa1,familiar,3,False,70,True,zeroToHero z = (f3 . f1) z
339aea35764e6d2ecf30971aebbc4508,familiar,5,False,170,True,zeroToHero z = snd $ f3 $ f1 z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,6,True,90,True,zeroToHero z = f3 . f1 $ f2 z
0d6c234e57bd19ceaf7e066b0443f882,familiar,4,True,50,True,zeroToHero z = f2 . f4 $ z
dffe17e655b6287345d87c2ea73354cd,familiar,7,True,260,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
fa984c831e70278926408d8ab4804ba7,expert,5,False,380,True,zeroToHero z = snd .f3 . f1 $ z
18697b0526cf7caa13928d0b12a8d609,knowledgeable,4,True,160,True,zeroToHero z = f3 . f4 $ z
e9844f2d7742e45ab050686bf58e7ac4,beginner,1,True,10,True,zeroToHero z = f z
39771b67e3f159523af8c53e65005375,beginner,10,True,220,False,
31bc47690cbb4feac3e060ad41d4140b,familiar,5,True,400,True,zeroToHero z = snd $ f3 $ f1 z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,7,True,200,True,zeroToHero z = (f2 $ z) <*> ((f1 $ z ) <*> (f3 $ z))
6b3655259fd6880a1523d544ec84f9bb,expert,6,True,170,True,zeroToHero z = f3 . f1 . f2 $ z
eb95e06455965d31bf37d68b50fec78a,familiar,6,True,80,True,zeroToHero z = (f3 . f1 . f2) z
b44b3098647559c6b2404fa8a6590cf2,expert,9,True,160,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
0ab431b938f1e6e6ca64914714224855,beginner,1,False,50,True,zeroToHero z = f z
f178b52a752fffb7fb215637f20a6b31,beginner,3,True,50,True,zeroToHero z = f3 $ f1 z
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,4,False,150,True,zeroToHero z = f1.f4 $ z
3a42d8a8584329550d330fb080823f09,familiar,7,False,1050,False,
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,10,False,400,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
644572249c01cedc33983b25fd119da0,beginner,10,True,490,True,zeroToHero z = (f3 . f2 . f2. f1. f2 . f1 . f2 . f1) z
c137c3a39b95df67584d9847ad35f240,beginner,5,True,120,True,zeroToHero z = snd $ f3 $ f1 z
83d486ab225a579bf5e0fd580b8d488e,beginner,3,True,240,True,zeroToHero z = (.) f3 f1 z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,3,False,110,True,zeroToHero z = f3 (f1 z)
8b7c00269eeb8b84ff2b2531690aae71,beginner,1,False,90,False,zeroToHero z = z
177a5434cb9f13abdc8a16935acee7c5,familiar,3,True,30,True,zeroToHero z = f3 (f1 z)
77d715004884d0ba54c755231b19f078,familiar,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
26b86c14c95b99ed55d7b348521a6610,expert,2,True,50,True,zeroToHero z = mkHero (runZero z)
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,2,False,40,True,zeroToHero z = mkHero (runZero z)
26180c800fdb41341864107127483db2,familiar,7,False,620,True,zeroToHero z = ((<*>)(f2 z) . (<*>)(f1 z)) $ f3 z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,5,False,140,True,zeroToHero z = snd $ f3 $ f1 z
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,8,False,30,False,
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
065972fe5d4452ff6b835bae6e582de6,knowledgeable,1,False,60,True,zeroToHero z = f z
cdb44bcc4405b78953115687cdedfdba,beginner,4,True,70,True,zeroToHero z = f2 $ f4 z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,10,True,50,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a936103e22f17a7eda14722f7f7d285a,familiar,6,False,90,True,zeroToHero z =  f3 $ f1 $ f2 z
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,3,True,160,True,zeroToHero z = f3 . f1 $ z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,1,False,50,True,zeroToHero z = f z
18524987c371cf0a209a4f898e017732,knowledgeable,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
e14952bb7c1a702923f22827e61b785a,knowledgeable,7,False,180,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
9efb5a555b981e798b7851a0a7bbc099,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,8,True,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $  fmap bd (f1 z)
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,8,False,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
71f3bd9db917605b0f61d285b5e1cbc9,familiar,7,True,850,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
301519a5781982b595e9208e49e8693b,expert,5,True,160,True,zeroToHero z = snd $ f3 $ f1 z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,4,False,180,True,zeroToHero z = f2 . f4 $ z
bf03a7c2d505604c908f2a9138b15838,expert,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
e43a150ca25e1ee975afdefa23805574,expert,9,False,270,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,5,False,120,True,zeroToHero z = snd $ f3 $ f1 z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,4,True,40,True,zeroToHero z = f2 (f4 z)
124ca3543e94ff20003d4cd6195acbe8,knowledgeable,4,False,120,True,zeroToHero z = f1 (f4 z)
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,10,True,320,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,1,True,30,True,zeroToHero z = f z
cdfbbf92b30abf3b76a869a77fe96649,beginner,3,False,20,True,zeroToHero z = f3(f1(z))
a88fc8e8913b4b1648c0cb25e2ef3190,familiar,4,True,240,True,zeroToHero z = f1 $ f4 z
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,1,True,30,True,zeroToHero z = f z
78016daf84b5c49cf1cb120c58554e86,familiar,6,False,280,True,zeroToHero z = f3 . f1 . f2 $ z
0e1a060e918ff2f0d5905af43681258b,expert,2,True,60,True,zeroToHero z = mkHero (runZero z)
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,9,True,150,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
21566d006a72c17c365218d8bc448f58,knowledgeable,7,True,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1fbd32c59a72a8d02e6669fb619ae9af,expert,6,False,40,True,zeroToHero z = f3 $ f1 $ f2 $ z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,3,True,90,True,zeroToHero z = f3 . f1 $ z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,9,False,40,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,6,True,100,True,zeroToHero z = f3 . f1 . f2 $ z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,3,True,80,True,zeroToHero z = f3 . f1 $ z
b98e47c156d5fd3f9c5995b8b055457e,familiar,5,True,330,True,"zeroToHero z = snd $ f3 z'
  where
    z' = f1 z"
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,4,True,70,True,zeroToHero z = f2 (f4 z)
f178b52a752fffb7fb215637f20a6b31,beginner,1,True,50,True,zeroToHero z = f z
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,6,False,120,True,zeroToHero z = f3 (f1 (f2 z))
bc406fb6fb8b65b84a690f3112dd003d,familiar,3,False,40,True,zeroToHero z = (f3 . f1) $ z
75073188d77d9e05ff75d13bb74e8133,familiar,3,False,10,True,
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,7,True,290,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
7c1521df31f119e2453c761cc580ced7,beginner,7,False,380,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,6,False,150,True,zeroToHero z = f3 . f1 . f2 $ z
301519a5781982b595e9208e49e8693b,expert,8,False,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
77c01221e9e20419a8cf1f0eaf8b8979,beginner,1,False,10,True,zeroToHero z = f z
06afcfbc541160a8ab34cf4e19907ed6,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,7,True,90,False,
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,4,True,70,True,zeroToHero z = f1 $ f4 z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,7,True,1240,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
3e7678d51165a906eb109b5db000dcc1,beginner,7,True,160,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,1,False,10,True,zeroToHero z = f z
74a3ac676d73807f247e6d1bd68fbc92,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,5,True,110,True,zeroToHero z = snd $ f3 $ f1 z
0444e0853db3559293894e2bee511610,expert,3,False,100,True,zeroToHero z = f3 $ f1 z
67c6ad995c12404c540be9fbf021890d,expert,10,False,110,False,
c137c3a39b95df67584d9847ad35f240,beginner,4,False,30,True,zeroToHero z = f2 $ f4 z
41c7ecbb9078a0d2720552fb65a38d15,beginner,3,True,10,True,zeroToHero z = f3 $ f1 z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,1,False,20,True,zeroToHero z = f z
550e23e2d581824b6bff5824d037ac77,expert,4,False,50,True,zeroToHero z = f2 $ f4 z
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,3,False,140,True,zeroToHero z = f3 . f1 $ z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,5,True,90,True,zeroToHero z = snd . f3 . f1 $ z
84856f180ba8b3fb1caacbd548902435,knowledgeable,10,True,80,True,zeroToHero z = f3. f2. f2. f1. f2 . f1 . f2 . f1 $ z
435697fa5f4c877702be12ebbb16915d,beginner,8,False,590,False,
ebd9746d5187283448a9db7e66c2319d,beginner,9,False,130,False,zeroToHero z =  (f2 . f3 . f1 . f3) z
550e23e2d581824b6bff5824d037ac77,expert,8,False,130,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
51b15124f70f7ebc1f16bf42a5038df2,beginner,1,False,10,True,zeroToHero z = f z
073b904594732b58954d9040484f000d,expert,2,False,50,True,zeroToHero z = mkHero $ runZero z
21b047e6005a0ade9fe9f31543a23bc9,familiar,4,False,140,True,zeroToHero z = f2 $ f4 z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,10,False,190,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,4,True,50,True,zeroToHero z = f1 $ f4 z
6ca28d0067e227340550b638ba710153,knowledgeable,10,False,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
371527c54037c622a5e89a00b4ca3062,knowledgeable,8,False,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
aed93db9addadf48ee98c302fce91107,expert,8,True,120,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
7b32e685673285ab199626161ddb7d7f,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,3,False,290,True,zeroToHero z = f3 $ f1 z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,10,False,260,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
380d2555680e2d6e2c9165ca20652861,familiar,10,True,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd) $ f1 z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,1,False,20,True,zeroToHero z = f z
379fa5da662772f3b85af35d37a82aee,beginner,3,False,100,True,zeroToHero z = (.) f3 f1 z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,3,False,30,True,zeroToHero z = f3 $ f1 z
9b7227062d67fb683c392ddbf64b5222,familiar,10,True,200,True,zeroToHero z = f3 $ f2 $ f2$ f1 $ f2 $ f1 $ f2 $ f1 z
105e3bf94c1c7524077a02ae9b3d9028,expert,9,True,90,True,zeroToHero z = (f2 . f1 . f1) (f3 z)
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,7,True,270,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
644572249c01cedc33983b25fd119da0,beginner,7,False,440,True,zeroToHero z = f2 z <*> ( f1 z <*> f3 z )
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,7,False,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
dc2a36f02119992fe6eb384269984ab1,beginner,5,True,190,True,zeroToHero z = (snd . f3 . f1) z
105e3bf94c1c7524077a02ae9b3d9028,expert,4,False,30,True,zeroToHero z = f2 $ f4 z
9f91417c16be5e4e9ec90049d5a4e05e,familiar,6,False,200,True,zeroToHero z = (f3 . f2 . f1) z
d04b4c741ad694ad3c336fa6aa0a51a7,expert,8,False,10,False,
4489e3868db3654da92c538c5a4a8c90,knowledgeable,7,False,320,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
acdaa82e7aa11bbdf168c17a2cb9e933,expert,4,False,50,True,zeroToHero z = f2 $ f4 z
b37247477a0890806c1790761f20a74e,beginner,3,False,80,True,zeroToHero z = f3 (f1 z)
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,10,True,260,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,6,False,110,True,zeroToHero z = f3 $ f1 $ f2 z
44a27dc39f99711fd7ec764447360a8e,familiar,8,False,60,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
527ecfc660eaa011b21169a6e03a4ccb,beginner,2,False,30,True,zeroToHero z = mkHero $ runZero z
037da4fc1a962550843d2cccff5fd337,beginner,10,True,160,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,7,True,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,8,False,230,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
5467238d97cf3c514b38ef7b39e4e7af,beginner,6,False,30,False,
f8eba49d3046fac6c06ff676b1dbf8ba,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
553824890928cfa76e762d96a3d9583d,familiar,10,False,80,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
4350994b3655fae53b8144a39227c9b3,familiar,1,True,10,False,
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,5,True,70,True,zeroToHero z = snd $ f3 $ f1 z
84856f180ba8b3fb1caacbd548902435,knowledgeable,1,False,60,True,zeroToHero z = f z
19327e56c9776fc356cda0d8be4d7c5c,familiar,4,False,60,True,zeroToHero z = f2 $ f4 z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,10,True,170,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
3634c79dc9eb17e75aef4386b6517551,beginner,3,False,60,True,zeroToHero z = f3 (f1 z)
ebd598150e230b3f3f04c3274f1b435b,familiar,10,True,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d36a253e34aa93e25524e2b0ab4be21e,expert,5,False,420,True,zeroToHero z = snd . f3 . f1 $ z
571ad98d2249a4842f7350843005a31b,familiar,10,False,150,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,8,True,310,True,zeroToHero ad bd cd z = f2 $ fmap bd $ f1 z
c04f351e7a86279e69b8040ac8b48a80,beginner,3,True,400,False,
aed93db9addadf48ee98c302fce91107,expert,10,True,110,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
e2ae58a57f2ce882e576483d31eb17f3,beginner,3,False,30,True,zeroToHero z = f3 . f1 $ z
288207543a17160976505dab3d531274,expert,4,False,40,True,zeroToHero z = f2 (f4 z)
d36a253e34aa93e25524e2b0ab4be21e,expert,8,True,150,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
bf03a7c2d505604c908f2a9138b15838,expert,4,True,30,True,zeroToHero z = f2 . f4 $ z
c4af5d6bd855508270e7cd0927b0bd61,knowledgeable,3,False,100,True,zeroToHero z = f3 $ f1 z
020104a99e4809e6ece519b2c08b3e66,beginner,3,True,20,False,
436911b15142187d097ead2562a4aadb,beginner,1,False,210,True,zeroToHero z = f z
fb2469794c98c8b64102caecc9932882,beginner,2,True,190,True,zeroToHero z = mkHero (runZero z)
eee07df2e1fd0a9c378b6628ed6d794b,beginner,4,False,140,True,zeroToHero z = f2 $ f4 z
6b3655259fd6880a1523d544ec84f9bb,expert,10,True,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
202f7f618cdd51a1de903ee5c2425ebd,expert,6,True,80,True,zeroToHero z = f3 (f1 (f2 z))
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,6,True,60,True,zeroToHero z = f3 $ f1 $ f2  z
443384fc7a564ff34541411705b582a1,familiar,2,False,20,True,zeroToHero z = mkHero $ runZero z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
05b5816c2063905f176c9e3a8ff6beda,beginner,1,True,60,True,zeroToHero z = f z
71f3bd9db917605b0f61d285b5e1cbc9,familiar,2,False,190,True,zeroToHero z = mkHero $ runZero z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,7,False,350,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
bfa6cfbbd7b785dde99cbb919eea9b15,expert,1,False,30,True,zeroToHero z = f z
461bfc1b262451aa9a7a7a126842be27,beginner,10,False,270,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
f178b52a752fffb7fb215637f20a6b31,beginner,7,True,220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
8b79c966d7329ab702686fab64b52910,beginner,4,True,100,True,zeroToHero z = f2 (f4 z)
3c2de754de7e38d9a37ce200ec1c481d,familiar,5,True,50,True,zeroToHero z = snd .f3 . f1 $ z
8c948338fb05a57f55a5dda98d20e181,familiar,3,False,100,True,zeroToHero z = f3 (f1 z)
bcb3b3899161aabb867deb6dfb7bfa6a,expert,3,False,30,True,zeroToHero z = f3 . f1 $ z
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,5,True,310,True,zeroToHero z = snd . f3 . f1 $ z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,1,False,10,True,zeroToHero z = f z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,1,False,30,True,zeroToHero z = f z
58ef31e17da85d91944547062d5f6212,beginner,3,True,60,False,
9efb5a555b981e798b7851a0a7bbc099,expert,3,False,20,True,zeroToHero z = f3 $ f1 z
4b246bb98bd6ecd1e5eb141f88388e1a,knowledgeable,5,True,50,True,zeroToHero z = snd .f3 . f1 $ z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,5,True,420,True,zeroToHero z = snd(f3 (f1 z))
31bc47690cbb4feac3e060ad41d4140b,familiar,8,False,50,False,
dc111688a943e2fb1662e73e8acf8c60,expert,2,False,20,False,
d04b4c741ad694ad3c336fa6aa0a51a7,expert,1,True,10,True,zeroToHero z = f z
26b86c14c95b99ed55d7b348521a6610,expert,4,True,110,True,zeroToHero z = (f1 . f4) z
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,10,True,260,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,9,False,110,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
99daeb433a3288a6cd63e291a252101e,familiar,1,True,80,True,zeroToHero z = f z
9efb5a555b981e798b7851a0a7bbc099,expert,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
1348b759214c0626b8ff55c354b2ccf8,familiar,2,True,70,True,zeroToHero z = mkHero $ runZero z
5f3e0da13c7b400f40f399475f27df2b,beginner,2,True,150,True,zeroToHero z = mkHero (runZero z)
d801b40bb5c7554e6290e97a95da555b,beginner,1,True,70,True,zeroToHero z = f z
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,1,False,70,True,zeroToHero z = f z
84856f180ba8b3fb1caacbd548902435,knowledgeable,8,True,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
6ac4a464c2a5958d94883aa409181cac,familiar,4,True,30,True,zeroToHero z = f1 $ f4 z
288207543a17160976505dab3d531274,expert,3,True,40,True,zeroToHero z = f3 (f1 z)
d60e97fb52c8996a18ae677dc829de63,familiar,3,True,30,True,zeroToHero z = (f3 . f1) z
421470777f4e04c44fda75466d08a74b,familiar,7,True,140,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,7,True,170,True,zeroToHero z = ((<*>) (f2 z)) (((<*>) (f1 z)) (f3 z))
09c1196fc323d1408fa0023f0e8e4798,beginner,3,False,40,True,zeroToHero z = f3 . f1 $ z
88b8797619fd65bfb4c04d76fb2f639d,beginner,5,False,160,True,zeroToHero z = (snd . f3 .f1) z
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,1,True,30,True,zeroToHero z = f z
5f3e0da13c7b400f40f399475f27df2b,beginner,8,True,250,True,zeroToHero ad bd cd z = f2(f1(f1(fmap(bd)(f1(z)))))
a8146355ea3ff6c43db23fdeadded370,expert,1,True,20,True,zeroToHero z = f z
f178b52a752fffb7fb215637f20a6b31,beginner,9,True,70,True,zeroToHero z = (f2.f1.f1.f3) z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,5,False,690,True,zeroToHero z = snd $ f3 $ f1 z
bef3912cbba62ec1424aa383e232f938,familiar,1,True,20,True,zeroToHero z = f z
e0670e76d06990305b0d1bd9fd9a7637,familiar,5,False,60,True,zeroToHero z = (snd . f3 . f1) z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,5,True,90,True,zeroToHero z = snd . f3 $ f1 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,1,False,10,True,zeroToHero z = f z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,6,False,80,True,zeroToHero z = f3 (f1 (f2 z))
e71487adcf03f4002519764ee6d60f6f,familiar,10,True,100,True,zeroToHero z = f3 $ f2 (f2 (f1 (f2 (f1 (f2 (f1 z))))))
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,5,False,130,True,zeroToHero z = f2 $ f1 z
d93eab661d7b0582248a37e6c1c63922,expert,3,False,20,True,zeroToHero z = f3 $ f1 z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,3,True,110,True,zeroToHero z = f3 . f1 $ z
8d9396a642f09697dd1b6df03a7b8ee7,beginner,9,False,10,False,
453c7a62ca51e14d3bd4ab0733e79a23,familiar,3,False,140,False,zeroToHero z = f3 z
73af593e588b10cc6b3097ba50d46b42,beginner,1,True,130,True,zeroToHero z = f z
06afcfbc541160a8ab34cf4e19907ed6,familiar,1,False,10,True,zeroToHero z = f z
87f1078b3551f79627e40b8c47963ed1,familiar,1,False,40,True,zeroToHero z = f z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,3,False,10,True,zeroToHero z = f3 $ f1 z
5467238d97cf3c514b38ef7b39e4e7af,beginner,4,False,70,False,
9f081485b0c3b926287beca6caf9bec7,knowledgeable,6,False,90,True,zeroToHero z = f3 $ f1 $ f2 $ z
85e380dc56488079d9f8c48056a1686d,beginner,5,True,300,True,
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,9,True,60,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
ebd9746d5187283448a9db7e66c2319d,beginner,4,True,180,True,zeroToHero z = f2 $ f4 z
527ecfc660eaa011b21169a6e03a4ccb,beginner,5,True,190,True,zeroToHero z = snd $ f3 $ f1 z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,6,False,130,True,zeroToHero z = f3 . f1 $ f2 z
d51eef4ce4864a674f8320a0844f6d0e,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,4,False,30,True,zeroToHero z = f2 $ f4 z
d130738f0c465a997be4732758bfc698,familiar,1,False,20,True,zeroToHero z = f z
e61a28416a8db661bb20b9f90cb8817e,knowledgeable,2,False,20,True,zeroToHero z = mkHero (runZero z)
70539d897a4d48181cdf082fc6502a30,knowledgeable,6,False,90,True,zeroToHero z = f3 $ f1 (f2 z)
19327e56c9776fc356cda0d8be4d7c5c,familiar,2,False,160,True,zeroToHero z = mkHero $ runZero z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,5,True,100,True,zeroToHero z = snd . f3 . f1 $ z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,10,False,120,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
b7373911aedcf66f2aa26f0756469e68,familiar,3,True,40,True,zeroToHero z = f3 $ f1 z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,3,False,40,True,zeroToHero z = (f3 . f1) z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,5,False,50,True,zeroToHero z = snd $ f3 $ f1 z
6dc38c865477d53d7ba6cc73f911c97b,beginner,3,False,30,True,zeroToHero z = f3 $ f1 z
8c1b64e28d1b78428ccfda219f4083ee,beginner,10,True,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,9,True,100,True,zeroToHero z = f2$f3$f1$f3$z
716248ea595a9ae1505b2085577bf74f,familiar,8,False,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
8d9396a642f09697dd1b6df03a7b8ee7,beginner,2,True,20,True,zeroToHero z = mkHero $ runZero z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,8,False,390,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd((f1 z)))))
d8537eca1851b264dfc7e4196f1669c4,familiar,4,False,70,True,zeroToHero z = f2 (f4 z)
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,2,False,10,True,zeroToHero z = mkHero (runZero z)
c17a74041a41e05ff885fb998342d99f,beginner,10,True,240,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
0ffe6029b3220feb9b79e307b7e15045,beginner,5,False,170,False,
4489e3868db3654da92c538c5a4a8c90,knowledgeable,1,False,10,True,zeroToHero z = f z
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,1,True,20,True,zeroToHero z = f z
a15bae08ec8fcf0077c4f69419e583fd,familiar,3,True,30,True,zeroToHero z = f3 $ f1 z
77538238b5957a40a2a4a92bb06ac1cc,beginner,1,True,60,True,zeroToHero z = f z
68c207e03aa48a1986b2ba1c2ef38634,familiar,4,False,50,True,zeroToHero z = f2 . f4  $ z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,8,False,50,False,
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,7,True,1100,True,zeroToHero z = ((<*>) (f2 z)) . ((<*>) (f1 z)) $ (f3 z)
c137c3a39b95df67584d9847ad35f240,beginner,6,False,160,True,zeroToHero z = f3 $ f1 $ f2 z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,8,False,270,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd (f1 $ z))
0f13b4bf2cdc89c32599a92b46f41f6d,familiar,7,False,1430,False,
b89d64c022283f0503cae14ed6bc91ca,familiar,1,False,20,True,zeroToHero z = f z
d4bc310b6951ce93089ef4fc893791c1,familiar,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 . f2 . f1 . f2 . f1 $ z
84856f180ba8b3fb1caacbd548902435,knowledgeable,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
77894b9af261533583752d17ec74e7d7,knowledgeable,10,True,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,6,False,170,True,zeroToHero z = f3 $ f1 $ f2 $ z
c137c3a39b95df67584d9847ad35f240,beginner,1,True,60,True,zeroToHero z = f z
9f081485b0c3b926287beca6caf9bec7,knowledgeable,8,False,250,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,10,True,170,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,1,False,50,True,zeroToHero z = f z
ada90db03987ba11b6cd7add1eacd2b9,beginner,3,False,40,False,zeroToHero z = f3 $ f1 z
c7e1fdda04500239004a4c13ca143a21,beginner,1,True,70,False,
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,4,False,40,True,zeroToHero z = f1 $ f4 z
c137c3a39b95df67584d9847ad35f240,beginner,2,False,60,True,zeroToHero z = mkHero $ runZero z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,1,False,30,True,zeroToHero z = f z
2115be84d7f853336110188ca2b18975,beginner,10,True,150,True,zeroToHero z = f3. f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,3,True,40,True,zeroToHero z = f3 . f1 $ z
7956c4e72cb338342653824792b78be1,familiar,7,True,220,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
7c1521df31f119e2453c761cc580ced7,beginner,10,True,280,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
2256d27aa80818a6f469034217c52c08,knowledgeable,10,True,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
b98e47c156d5fd3f9c5995b8b055457e,familiar,3,True,120,True,zeroToHero z = f3 $ f1 z
1965359c4ff9eb76f437c4841e8f3f9d,expert,8,True,950,True,zeroToHero ad bd cd z = f2 (fmap cd z)
e3a8a4422387fc7a1f7ca7ee897368c5,familiar,7,False,280,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
5b712cfc1eecdea7920751b0d8e5672d,beginner,4,True,10,True,zeroToHero z = f2 . f4 $ z
d93eab661d7b0582248a37e6c1c63922,expert,1,False,30,True,zeroToHero z = f z
5d8661ddcb173b1355d92ab87b62fded,beginner,8,False,460,True,zeroToHero ad bd cd z = f2 $ f1 (f1 (fmap bd (f1 z)))
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,3,False,60,True,zeroToHero z = f3 $ f1 z
dc1243637b1a657fb6fa1d10b5c617a8,beginner,10,False,160,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
ccd5427521b094cdc77d7c62927f96fd,familiar,5,True,260,True,zeroToHero z = snd . f3 . f1 $ z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,8,False,70,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,2,True,50,True,zeroToHero z = mkHero $ runZero z
283e204a4ca992349c112962d27bac24,familiar,5,True,350,True,zeroToHero z = (snd . f3 . f1) z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
3df35eabe2c183efbc898ebb7328055c,expert,5,False,130,True,zeroToHero z =  snd . f3 . f1 $ z
c17a74041a41e05ff885fb998342d99f,beginner,7,False,790,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
72f6aa6e9f54df59ed39875c22b90b02,beginner,2,False,30,True,zeroToHero z = mkHero $ runZero z
74fadbe787d232491016e6d79f31ba75,beginner,7,False,1910,False,zeroToHero z = (((<*>)(f2(z))))
d93eab661d7b0582248a37e6c1c63922,expert,10,True,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
09334483f2865bd119c54e7b683e3a61,knowledgeable,6,True,70,True,zeroToHero z = f3 (f1 (f2 z))
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,2,False,90,True,zeroToHero z = mkHero $ runZero z
b060c8c998ee328c002115ecea6521fc,expert,4,False,230,True,zeroToHero z = f2 $ f4 z
21576d33de65879a518990cf9cec076b,beginner,9,False,110,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
81833ba6561ab089378f84d867fcac93,familiar,6,False,30,True,zeroToHero z = f3 $ f1 $ f2 z
31bc47690cbb4feac3e060ad41d4140b,familiar,2,False,70,True,zeroToHero z = mkHero $ runZero z
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,6,True,190,True,zeroToHero z = f3 $ f1 $ f2 $ f1 $ f2 $ f1 z
3241da6c672ea56f972fb3458ca21e8c,knowledgeable,6,True,30,True,zeroToHero z = f3 . f1 . f2 $ z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,5,True,800,True,zeroToHero z = snd $ f3 $ f1 z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,4,True,110,True,zeroToHero z = f2 $ f4 z
443384fc7a564ff34541411705b582a1,familiar,3,True,80,True,zeroToHero z = f3 . f1 $ z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,9,False,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,9,True,260,True,zeroToHero z = (f2 . f3 . f1 . f3) z
5e5909ce089e61816802c7053606efac,familiar,9,True,120,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,9,True,170,True,zeroToHero z = f2(f1(f1 (f3 z)))
33de35e204b83871ca344f0e792b3b30,familiar,5,False,140,True,zeroToHero z = snd (f3 (f1 z))
5e5909ce089e61816802c7053606efac,familiar,7,True,210,True,"zeroToHero z = b2c <*> (a2b <*> ha)
  where
    a2b = f1 z
    b2c = f2 z
    ha = f3 z
    "
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,10,False,180,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f2.f2.f2.f2.f1) z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,7,False,370,True,zeroToHero z = (<*>) (f2 z) ((<*>) (f1 z) (f3 z))
18524987c371cf0a209a4f898e017732,knowledgeable,10,True,80,True,zeroToHero z = f3 $ f2$ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,5,True,150,True,zeroToHero z = snd .f3 . f1 $ z
77894b9af261533583752d17ec74e7d7,knowledgeable,1,False,20,True,zeroToHero z = f z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,9,False,90,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,1,True,20,True,zeroToHero z = f z
087c6fa629cb114f14790e282e3c50fb,beginner,1,False,50,True,zeroToHero z = f z
bcf084e67e09a1c48c5788af254905bc,expert,3,False,40,True,zeroToHero z = f3 . f1 $ z
371527c54037c622a5e89a00b4ca3062,knowledgeable,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,2,False,50,True,zeroToHero z = mkHero $ runZero $ z
483bdb13563b3334b09d4aed8ec41a83,familiar,2,True,70,True,zeroToHero z = mkHero (runZero z)
8c948338fb05a57f55a5dda98d20e181,familiar,10,True,540,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,9,False,260,True,zeroToHero z = f2 . f3 . f1 $ f3 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,6,True,60,True,zeroToHero z = f3 (f1 (f2 z))
c0aa3de07f483031ad49037a6478b728,beginner,8,False,10,False,
c1c8157e89b1ce60c75037def8c32c64,beginner,9,False,200,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,7,True,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
c0aa3de07f483031ad49037a6478b728,beginner,2,False,20,True,zeroToHero z = mkHero $ runZero z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,2,False,80,True,zeroToHero z = mkHero $ runZero z
6b3655259fd6880a1523d544ec84f9bb,expert,8,True,120,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,1,True,40,True,zeroToHero z = f z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,9,False,80,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
c2493a43ecbfc416cb8b9929a51d48cd,familiar,10,False,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,3,False,70,True,zeroToHero z = f3 . f1 $ z
54aff1d519321bac7a8b32de30211648,familiar,1,True,30,True,zeroToHero z = f(z)
d7459a69ce731fa2842474ef808620e9,knowledgeable,9,False,90,True,zeroToHero z =f2 $ f1 $ f1 $ f3 z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $  z
72a3e78cde398209904d3ca963afef23,familiar,6,False,220,True,zeroToHero z = (f3 . f1 . f2) z
35221c0a287aa4e6332030edd14347e4,familiar,8,False,210,True,"zeroToHero ad bd cd z = f2 zadc
  where
    zcab = f1 z
    zcad = fmap bd zcab
    zdca = f1 zcad
    zadc = f1 zdca"
6b4509c69a94ac85a4e90ada8e773dc0,beginner,3,True,40,True,zeroToHero z = f3 (f1 z)
8318c43a9e3954fa71dc933291c2a292,beginner,7,True,50,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
044270f5b1ec09e883f4f1542b78e7ad,familiar,3,False,30,True,zeroToHero z = f3 $ f1 z
436911b15142187d097ead2562a4aadb,beginner,4,True,50,True,zeroToHero z = f1 . f4 $ z
73af593e588b10cc6b3097ba50d46b42,beginner,3,True,90,True,zeroToHero z =  f3 (f1 z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,6,True,120,True,zeroToHero z = f3 . f1 . f2 $ z
fb23968ab004f477cdb9eff45136f87e,beginner,3,True,150,True,zeroToHero z = f3(f1(z))
168aae1b8d77b74801cc0f9740439d2c,familiar,10,False,170,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z 
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,6,True,70,True,zeroToHero z = f3 $ f1 $ f2 z
9d5377de61f5158f7da60d53b4246507,expert,3,False,10,True,zeroToHero z = f3 (f1 z)
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,10,True,160,True,"zeroToHero z = f3 $ f2 $ foo $ foo $ foo z
  where foo = f2 . f1"
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,6,True,270,True,zeroToHero z = f3 . f1 $ f2 z
d8537eca1851b264dfc7e4196f1669c4,familiar,2,False,130,True,zeroToHero z = mkHero $ runZero z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,4,False,50,True,zeroToHero z = f1 $ f4 z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,5,False,190,True,zeroToHero z = snd . f3 $ f1 z
a8146355ea3ff6c43db23fdeadded370,expert,9,True,160,True,zeroToHero z = f2 . f3 . f1 . f3  $ z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,8,True,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
4ad3a38d3782983528bb3aaec4c5af59,familiar,1,True,20,True,zeroToHero z = f z
1c2275472fae96eace450a9d8a53cd65,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero 
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,6,True,120,True,zeroToHero z = f3 $ f1 $ f2 z
d488d656b29e390b29c8a255772b9e4d,knowledgeable,2,False,40,True,zeroToHero z = mkHero (runZero z)
83d486ab225a579bf5e0fd580b8d488e,beginner,6,False,270,True,zeroToHero z = f3 ((.) f1 f2 z)
05320f1991c5238d3279f1517d5658d9,knowledgeable,5,False,70,True,zeroToHero z = snd (f3 (f1 z))
7c1521df31f119e2453c761cc580ced7,beginner,9,False,110,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,5,True,130,True,zeroToHero z = snd (f3 (f1 z))
7350020def4d21232981ba025108c721,familiar,7,False,210,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
8e60d885d8ca187fa23c1dc1687ccdd5,expert,7,True,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d05e5e910f80ad1ca07d6fc6031d7844,beginner,2,False,150,True,zeroToHero z = mkHero(runZero z)
7b7d03da09f666bbf1df4590b35eb785,beginner,5,False,650,True,zeroToHero z = (snd . f3) z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,6,False,210,True,zeroToHero z = f3 . f1 . f2 $ z
d36a253e34aa93e25524e2b0ab4be21e,expert,10,True,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,5,False,550,True,zeroToHero z = snd $ f3 $ f1 $ z
938d71fb6b990dd832a9e36c95aa756d,beginner,4,True,10,False,
073b904594732b58954d9040484f000d,expert,10,False,160,True,"zeroToHero z = f3 . f2 . f2 $ f z
  where
    f = f1 . f2 . f1 . f2 . f1"
05320f1991c5238d3279f1517d5658d9,knowledgeable,2,True,30,True,zeroToHero z = mkHero (runZero z)
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
afaaec3b0373511032684993422c6fcb,expert,4,True,100,True,zeroToHero z = (f1 . f4) z
443384fc7a564ff34541411705b582a1,familiar,8,False,20,False,
b8bccee9c7d2939218aae5df06e48666,beginner,1,False,150,False,
ece3d06c410b790592b597d356053a6a,beginner,8,False,10,False,
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,5,True,170,True,zeroToHero z = snd $ f3 $ f1 z
1348b759214c0626b8ff55c354b2ccf8,familiar,8,True,250,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,8,True,130,False,zeroToHero ad bd cd z = f2 z
5f3e0da13c7b400f40f399475f27df2b,beginner,6,True,370,True,zeroToHero z = f3(f1(f2(z)))
d497b0fc285ce52898596505f1eef8ec,beginner,9,False,100,True,zeroToHero z = (f2.f3.f1.f3) z
8d9396a642f09697dd1b6df03a7b8ee7,beginner,1,False,10,True,zeroToHero z = f z
d55694a634a9892535e5ce3921934577,knowledgeable,9,True,180,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
543e0f2c117ba199eea555a066d91fee,beginner,5,True,630,True,zeroToHero z = snd $ f3 $ f1 z
4c02c263cbd214f8f6e82efffaa25ea3,expert,9,True,90,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
fd6f9313a5188fdc952661eb847cdbfd,beginner,8,False,230,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd (f1 z))
349dd45b3a3344bdf35e395faf7347e9,beginner,4,False,100,True,zeroToHero z = f2(f4 z )
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,10,False,260,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,10,False,220,True,zeroToHero z = f3 $ (f2 . f2 . f1 .f2 . f1 . f2 . f1) z
ffd6f38a4875dae2e8b65e43a1fc6c07,beginner,3,True,10,False,
55a8cfc9317e2d6b4c2e4b99d1fa2e5c,beginner,3,True,60,True,zeroToHero z = f3(f1(z))
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
a29c5bf3cb95ec273d6fa7d946d63838,beginner,6,False,110,True,zeroToHero z = (f3.f1.f2) z
fd6f9313a5188fdc952661eb847cdbfd,beginner,3,True,30,True,zeroToHero z = f3 $ f1 z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
8e7cc5459359e4909144173557445d66,beginner,4,True,70,True,zeroToHero z = f2(f4 z)
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
e43a150ca25e1ee975afdefa23805574,expert,3,False,50,True,zeroToHero z = f3 . f1 $ z
928412dd86c7d3acca0d777f57f447a6,knowledgeable,5,False,490,False,
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,8,True,520,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) $ fmap bd (f1 (z))
bef3912cbba62ec1424aa383e232f938,familiar,5,True,180,True,zeroToHero z = snd . f3 . f1 $ z
7113b1f18218da0db63b46782de37394,beginner,2,False,40,True,zeroToHero z = mkHero (runZero z)
5df1ee4edd52d872eadffaef2554458f,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
379fa5da662772f3b85af35d37a82aee,beginner,5,False,310,True,zeroToHero z = snd $ f3 $ f1 z
179acc713889ea3015b9eb8e2cddb2fb,familiar,1,True,20,True,zeroToHero z = f z
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 $ z
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,7,False,150,False,
31bc47690cbb4feac3e060ad41d4140b,familiar,1,True,30,True,zeroToHero z = f z
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,1,False,10,True,zeroToHero z = f z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,5,False,30,True,zeroToHero z = snd $ f3 $ f1 z
5995f6c18544dfc6ef7a799d30f67827,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
379fa5da662772f3b85af35d37a82aee,beginner,7,False,250,True,zeroToHero z =  f2 z <*> (f1 z <*> f3 z)
884649dcfc5b2019559b8639c002f3d5,familiar,7,True,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,2,False,50,True,zeroToHero z = mkHero (runZero z)
6186d9a73a87a3b1292aa0e83d2071a5,beginner,3,False,70,True,zeroToHero z = f3 (f1 z)
a425db88176b4fccfced3a144db5ca9f,familiar,6,False,80,True,zeroToHero z = (f3 . f1 . f2) z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,4,False,50,True,zeroToHero z = f1 $ f4 z
f4b2fe2a718f3edd3f260b338d8a251e,familiar,2,False,60,True,zeroToHero z = mkHero (runZero z)
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,10,False,500,True,zeroToHero z =  (f3 . f2 . f2 . f1. f2. f1 . f2 .f1) z
46ac089c35ec973d1acd87a543eb6afc,familiar,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,5,False,210,True,zeroToHero z = snd . f3 $ f1 z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,2,False,40,True,zeroToHero z = mkHero (runZero z)
9bc78bb9711051d12eb0cf09fe73caa5,expert,6,True,160,True,zeroToHero z = f3 $ f1 $ f2 z
908705f2fc74e15f9ba20ef9874acbae,expert,8,False,210,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
06afcfbc541160a8ab34cf4e19907ed6,familiar,10,True,170,True,zeroToHero z = f3 $ (f2 . f2) $ f1 $ f2 $ f1 $ f2 $ f1 z
78016daf84b5c49cf1cb120c58554e86,familiar,7,True,90,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
571ad98d2249a4842f7350843005a31b,familiar,8,False,210,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
6b4509c69a94ac85a4e90ada8e773dc0,beginner,1,True,70,True,zeroToHero z = f z
5318315a6cba60dc3f0835927010b3c3,familiar,4,True,30,True,zeroToHero z = f2 (f4 z)
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,6,False,100,True,zeroToHero z = f3 $ f1 $ f2 z
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,6,True,80,True,zeroToHero z = (f3 . f1 . f2) z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,9,False,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
6b876ef3542923d6c9e028e2d27ffb30,expert,4,False,10,True,zeroToHero z = f2 (f4 z)
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,3,False,20,True,zeroToHero z = f3 . f1 $ z
70539d897a4d48181cdf082fc6502a30,knowledgeable,5,True,140,True,"zeroToHero z = let (_, x) = f3 (f1 z) in x"
31bc47690cbb4feac3e060ad41d4140b,familiar,6,False,140,True,zeroToHero z = f3 $ f1 $ f2 $ z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,5,True,160,True,zeroToHero z = snd . f3 $ f1 z
ccd5427521b094cdc77d7c62927f96fd,familiar,3,True,140,True,zeroToHero z = f3 (f1 z)
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,1,True,20,True,zeroToHero z = f z
b89d64c022283f0503cae14ed6bc91ca,familiar,8,True,220,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
192ac576f69cd45f2e40d93ab0d1e910,expert,2,True,40,True,zeroToHero z = mkHero (runZero z)
2841f32606cad750a81b715e70ec5aa9,familiar,3,False,20,True,zeroToHero z = f3 (f1 z)
5c2ebd5465622acde531d731d1351666,expert,4,False,40,True,zeroToHero z = f2 $ f4 z
202f7f618cdd51a1de903ee5c2425ebd,expert,10,False,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
3471f8a90c928814d465965e4909481f,beginner,3,True,150,True,zeroToHero z = f3 (f1 z)
044270f5b1ec09e883f4f1542b78e7ad,familiar,7,False,90,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
a487fc3524faad7064ac73151634d102,familiar,3,True,90,True,zeroToHero z = f3 . f1 $ z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,10,True,140,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
5a105700f8488e7eff952d9abc8f2ff2,beginner,7,False,310,True,zeroToHero z = ((<*>) (f2 z)) (((<*>) (f1 z)) (f3 z))
0d6c234e57bd19ceaf7e066b0443f882,familiar,9,False,60,True,zeroToHero z =  f2 . f3 . f1 . f3 $ z
fc1125f71b11ff921a14940be87ee004,knowledgeable,3,True,340,True,zeroToHero z = f3 $ f1 z
646143c9140b64259a1cb1720227541d,familiar,4,True,60,True,zeroToHero z = f2 . f4 $ z
25bc2ebc1cd6e2429e8fa2ee40a27869,beginner,5,False,470,True,zeroToHero z = snd (f3 (f1 z))
244595a23e5f663e01034eb2a1c4133e,knowledgeable,8,False,230,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) (fmap bd (f1 z))
19327e56c9776fc356cda0d8be4d7c5c,familiar,5,True,480,True,zeroToHero z = snd $ f3 $ f1 z
0141731ee53fbaf26454f202b948b443,knowledgeable,1,False,20,True,zeroToHero z = f z
74d5d787eee0b327feff4f56f8c9f86b,familiar,7,True,540,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,4,True,40,True,zeroToHero z = f2 $ f4 z
dc2a36f02119992fe6eb384269984ab1,beginner,9,True,110,True,zeroToHero z = (f2. f3. f3. f3 . f1 . f3) z
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,3,True,90,True,zeroToHero z = f3 $ f1 z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,8,True,150,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,2,False,40,True,zeroToHero z = mkHero (runZero z)
7a8cc7d3147a63df69e37594bf946891,expert,10,True,190,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a15bae08ec8fcf0077c4f69419e583fd,familiar,1,True,30,True,zeroToHero z = f
a067bd60627fd8c741c321c1ddb432e6,beginner,10,False,260,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
83d486ab225a579bf5e0fd580b8d488e,beginner,10,False,350,False,
cfa8c481ecd8579332c3b9bf3c70017a,beginner,1,True,30,True,zeroToHero z = f z
29a2611b38a945c1d4655c2bfec1cb87,familiar,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
66583fff7e95f35729ed3529d71d0875,knowledgeable,6,False,90,True,zeroToHero z = f3 $ f1 $ f2  z
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
105e3bf94c1c7524077a02ae9b3d9028,expert,7,True,90,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
e71487adcf03f4002519764ee6d60f6f,familiar,5,False,150,True,zeroToHero z = snd $ f3 (f1 z)
2a407f1282674eccce917c96cb59930e,familiar,2,True,10,False,
436911b15142187d097ead2562a4aadb,beginner,8,True,780,False,
3c1a2fe0d288739395c47abc2cb08055,beginner,1,False,120,True,zeroToHero z = f z
378e6898a11a1208aea315380fee5a3b,beginner,5,False,190,True,zeroToHero z = snd $ f3 $ f1 z
c2493a43ecbfc416cb8b9929a51d48cd,familiar,8,False,160,True,zeroToHero ad bd cd z = f2$ f1 $ f1 $ fmap bd $ f1 z
d60e97fb52c8996a18ae677dc829de63,familiar,6,False,60,True,zeroToHero z = (f3 . f1 . f2) z
07c051cc3ca560d0169cc3d454b30075,beginner,4,False,230,True,zeroToHero z = f2 $ f4 z
553824890928cfa76e762d96a3d9583d,familiar,7,True,70,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,3,True,80,True,zeroToHero z = f1 z
ce5477ed558bed00b30f08a6f16efe74,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
c8a4fd2e148384683c42c10c20542a28,familiar,4,False,40,True,zeroToHero z = f2 . f4 $ z
80f13c91cec9bf8bb2ace9ac04f200c0,knowledgeable,6,False,10,False,
2f8912cfecf02d17bcc66267f5aacfcc,knowledgeable,4,False,210,True,zeroToHero z = f1 . f4 $ z
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,10,True,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
9a60aa356b807416def8208268acdac7,expert,1,True,20,True,zeroToHero z = f z
9602e3a3388edb5367b3768b11449e0f,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
8c948338fb05a57f55a5dda98d20e181,familiar,1,False,30,True,zeroToHero z = f z
884649dcfc5b2019559b8639c002f3d5,familiar,1,True,30,True,zeroToHero z = f z
d801b40bb5c7554e6290e97a95da555b,beginner,4,False,110,True,zeroToHero z = f2 . f4 $ z
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
9556d7286acb1244ced99522e717f68a,beginner,6,False,280,True,zeroToHero z = f3(f1(f2(z)))
8dfe4e8baa2e9c1129210d819dd64550,expert,10,False,50,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
087c6fa629cb114f14790e282e3c50fb,beginner,2,True,130,True,zeroToHero z = mkHero (runZero z) 
483bdb13563b3334b09d4aed8ec41a83,familiar,7,False,860,False,
18697b0526cf7caa13928d0b12a8d609,knowledgeable,1,False,40,True,zeroToHero z = f z
1887a957103a96bf536f1c0e8c38f41f,expert,7,False,230,True,zeroToHero z = ((<*>) (f2 z)) ((<*>) (f1 z) (f3 z))
1a473e83951a05879380af6bce63a431,beginner,6,False,130,True,zeroToHero z = f3(f1(f2(z)))
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,6,False,110,True,zeroToHero z = f3 . f1 $ f2 z
ef0be875d83d25638735ad5fe09f78dc,beginner,10,True,310,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
ebc033777a9f3a13b4f826e331bb0e1e,expert,4,False,40,True,zeroToHero z = f2 (f4 z)
b3e69750abbde131e8990d21d6159980,beginner,7,False,340,True,zeroToHero z =  f2 z <*> (f1 z <*> f3 z)
d71efadd44f15a7c0e5119ff9ca31c64,beginner,5,True,240,True,zeroToHero z = snd(f3 (f1 z))
54f92f8c6453c31b7cc8b94a11ce804e,beginner,2,True,40,True,zeroToHero z = mkHero $ runZero z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,1,True,30,True,zeroToHero z = f z
244595a23e5f663e01034eb2a1c4133e,knowledgeable,5,True,230,True,zeroToHero z = snd $ f3 $ f1 z
2f8b546f5fdfb837df35b907570fbe4a,beginner,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
202f7f618cdd51a1de903ee5c2425ebd,expert,3,False,20,True,zeroToHero z = f3 (f1 z)
26b86c14c95b99ed55d7b348521a6610,expert,3,False,50,True,zeroToHero z = (f3 . f1) z
7b771c8cb554c2de73a36b96b01a8ba7,knowledgeable,7,False,180,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,5,False,130,True,zeroToHero z = snd . f3 . f1 $ z
f419344b335e061ce54d9bc1872a644a,beginner,7,True,640,False,zeroToHero z =
6071ee5d0a56aa7b10da793e72eb50b0,familiar,4,True,150,True,zeroToHero z = f2 $ f4 z
2256d27aa80818a6f469034217c52c08,knowledgeable,5,False,630,True,zeroToHero z = snd .f3 . f1 $ z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,7,False,100,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0e1a060e918ff2f0d5905af43681258b,expert,9,False,80,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,10,True,170,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,4,True,80,True,zeroToHero z = f2 (f4 z)
d4bc310b6951ce93089ef4fc893791c1,familiar,5,True,100,True,zeroToHero z = snd . f3 . f1 $ z
124ca3543e94ff20003d4cd6195acbe8,knowledgeable,5,True,10,False,
dffe17e655b6287345d87c2ea73354cd,familiar,1,True,30,True,zeroToHero z = f z
ebc033777a9f3a13b4f826e331bb0e1e,expert,7,True,110,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,4,True,30,True,zeroToHero z = f2 $ f4 z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,5,True,50,True,zeroToHero z = snd $ f3 $ f1 z
a936103e22f17a7eda14722f7f7d285a,familiar,10,False,190,True,zeroToHero z = f3$f2$f2$ f1 $ f2 $ f1 $ f2 $ f1 z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,2,True,40,True,zeroToHero z = mkHero (runZero z)
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,7,False,290,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,6,False,130,True,zeroToHero z = f3.f1.f2$z
86273412b0368ec8e1679356009568ca,beginner,8,False,640,True,zeroToHero ad bd cd z = f2 .f1 . f1 . fmap bd . f1 $ z
05320f1991c5238d3279f1517d5658d9,knowledgeable,4,True,40,True,zeroToHero z = f2 (f4 z)
884649dcfc5b2019559b8639c002f3d5,familiar,5,True,100,True,zeroToHero z = snd $ f3 . f1 $ z
179acc713889ea3015b9eb8e2cddb2fb,familiar,3,True,110,True,zeroToHero z = f3 . f1 $ z
e71c344438e3a36003f830dc835c26dd,beginner,6,False,100,True,zeroToHero z = f3 . f1 . f2 $ z
595c751566cbd6aeb0c5bbc04b616c84,familiar,3,True,40,True,zeroToHero z = f3 . f1 $ z
e14952bb7c1a702923f22827e61b785a,knowledgeable,8,True,390,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
553824890928cfa76e762d96a3d9583d,familiar,5,True,40,True,zeroToHero z = snd (f3 (f1 z))
6b3655259fd6880a1523d544ec84f9bb,expert,7,False,1250,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
c4af5d6bd855508270e7cd0927b0bd61,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,10,True,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
b44b3098647559c6b2404fa8a6590cf2,expert,5,True,80,True,zeroToHero z = snd $ f3 $ f1 z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,10,True,130,True,zeroToHero z =f3.f2.f2. f1 . f2 . f1 . f2 . f1 $ z
8c504585297d752bf8f72404bb51c725,beginner,5,False,220,False,zeroToHero z = (snd.f3.f1) z
488b0acce2e547cce380766600b45652,beginner,1,True,50,True,zeroToHero z = (f z)
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,8,False,70,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,8,True,350,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,7,True,120,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
ff49fd2aa9b39a2ed0162df52dc02552,familiar,4,True,50,True,zeroToHero z = (f1 . f4) z
344c757b49e35b0f3778993875b68385,beginner,2,False,60,True,zeroToHero z = mkHero (runZero z)
b98e47c156d5fd3f9c5995b8b055457e,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
288207543a17160976505dab3d531274,expert,9,True,100,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
068522e9db71b909ab297aac4691fcf5,expert,3,True,50,True,zeroToHero z = f3 (f1 z)
3471f8a90c928814d465965e4909481f,beginner,1,True,160,True,zeroToHero z = f z
77894b9af261533583752d17ec74e7d7,knowledgeable,5,False,90,True,zeroToHero z = snd . f3 . f1 $ z
395fda484c43ce5fd90d6124b6e77919,beginner,1,False,20,True,zeroToHero z = f z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,9,True,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
543d646b12818163ab15c22ff6d59ea6,beginner,3,True,60,True,zeroToHero z = f3 (f1 z)
5ad07699bde03699bc8b755ce32a0434,familiar,5,False,40,True,zeroToHero z = snd (f3 (f1 z))
80d125644136c9b969bb5083bdd926c6,knowledgeable,4,False,140,True,zeroToHero z = f2 . f4 $ z
e71487adcf03f4002519764ee6d60f6f,familiar,4,True,70,True,zeroToHero z = f2 (f4 z)
d8537eca1851b264dfc7e4196f1669c4,familiar,1,True,80,True,zeroToHero z = f z
1348b759214c0626b8ff55c354b2ccf8,familiar,7,False,640,False,
77d715004884d0ba54c755231b19f078,familiar,4,False,160,True,zeroToHero z = f2 . f4 $ z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,2,False,110,True,zeroToHero z = mkHero $ runZero z
288207543a17160976505dab3d531274,expert,8,False,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
c951cf97420874a430c0fca9973ecc3e,familiar,3,False,120,True,zeroToHero z = f3 . f1 $ z
a067bd60627fd8c741c321c1ddb432e6,beginner,3,False,170,True,zeroToHero z = f3 $ f1 z 
5df1ee4edd52d872eadffaef2554458f,knowledgeable,3,False,30,True,zeroToHero z = f3.f1$z
527ecfc660eaa011b21169a6e03a4ccb,beginner,7,True,40,False,
073b904594732b58954d9040484f000d,expert,1,True,30,True,zeroToHero z = f z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,7,True,1000,True,zeroToHero z = ((<*>) . f2 $ z) . ((<*>) . f1 $ z) $ (f3 z)
716248ea595a9ae1505b2085577bf74f,familiar,5,True,200,True,zeroToHero z = snd $ f3 $ f1 z
a99db57990ab36996ed5c2529a7487f5,knowledgeable,6,True,30,False,
dcd4bba03614a4eee62471c743e04b59,familiar,1,False,110,True,zeroToHero z = f z
09334483f2865bd119c54e7b683e3a61,knowledgeable,5,False,90,True,zeroToHero z = snd . f3 $ f1 z
e14952bb7c1a702923f22827e61b785a,knowledgeable,2,True,50,True,zeroToHero z = mkHero $ runZero z
a6c6458fc8acdaa38d9744bc9fe3fc89,knowledgeable,9,True,150,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
065972fe5d4452ff6b835bae6e582de6,knowledgeable,5,False,190,False,
c2493a43ecbfc416cb8b9929a51d48cd,familiar,9,True,100,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
c36f97ca17ada4c310acfbc64ce086bd,familiar,1,True,80,True,zeroToHero z = f z
5a105700f8488e7eff952d9abc8f2ff2,beginner,4,True,80,True,zeroToHero z = (f2 . f4) z
0444e0853db3559293894e2bee511610,expert,5,False,180,True,zeroToHero z = snd $ f3 $ f1 z
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,1,True,30,True,zeroToHero z = f z
8d9396a642f09697dd1b6df03a7b8ee7,beginner,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 z
02b9db0034efee5e3a0523f9b92adbb0,familiar,10,False,290,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,8,True,190,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd (f1 z)
2115be84d7f853336110188ca2b18975,beginner,8,True,330,True,zeroToHero ad bd cd z = f2(f1(f1(fmap(bd)(f1(z)))))
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,3,False,60,True,zeroToHero z = (f3 . f1) z
d0cba1a3b91a7ca35c730544539917a8,knowledgeable,10,True,230,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
d1bea492a5a920685c1d80eecafdb058,beginner,5,True,530,True,zeroToHero z = (f1 z) . (f3 z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,7,False,240,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,9,False,80,True,zeroToHero z = f2 . f1 . f1 $ f3 z
073b904594732b58954d9040484f000d,expert,8,False,180,True,"zeroToHero ad bd cd z = f2 zAdc
  where
  zCad = fmap bd (f1 z)
  zAdc = f1 (f1 zCad)"
d130738f0c465a997be4732758bfc698,familiar,3,False,70,True,zeroToHero z = f3 . f1 $ z
3a42d8a8584329550d330fb080823f09,familiar,5,False,490,True,zeroToHero z = snd . f3 . f1 $ z
6dc38c865477d53d7ba6cc73f911c97b,beginner,4,True,120,True,zeroToHero z = (f2 . f4) z
6b876ef3542923d6c9e028e2d27ffb30,expert,1,True,20,True,zeroToHero z = f z
75385097af02152beed4773818a955a3,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
66f65089d3369efe07feb78ae3243a5b,beginner,2,False,110,True,"zeroToHero z =
  mkHero $ runZero z"
6e4b1658f6aa5f2d1167c9411d801baa,knowledgeable,9,True,40,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
a067bd60627fd8c741c321c1ddb432e6,beginner,2,False,140,True,zeroToHero z = mkHero $ runZero z
eb7817a0f19f682cd8c466a8d39cd834,expert,10,True,260,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,3,False,50,True,zeroToHero z = f3 $ f1 z
4bcdef3f74227300748ab595449f6ac4,expert,6,True,20,False,
ad4ea90fe54ea8c37e81f00f31a87511,familiar,10,True,60,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,8,False,210,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
e43a150ca25e1ee975afdefa23805574,expert,2,True,10,True,zeroToHero z = mkHero (runZero z)
149efbe68c91ab4e3fef326ad8bf2e62,beginner,9,True,50,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
0d6c234e57bd19ceaf7e066b0443f882,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
45215c052a1b1edb8d4b2b081c30bc22,knowledgeable,2,False,20,True,zeroToHero z = mkHero (runZero z)
72a3e78cde398209904d3ca963afef23,familiar,1,True,70,True,zeroToHero z = f z
80d10d65edc7f8ec48964f2b3608908f,familiar,2,True,140,False,zeroToHero z = mkHero (runZero)
5d8661ddcb173b1355d92ab87b62fded,beginner,7,True,870,True,zeroToHero z = f2 z <*> ((f1 z) <*> (f3 z))
df5f40fcb2aa072013c7527113246ce5,familiar,1,False,50,True,zeroToHero z = f z
d130738f0c465a997be4732758bfc698,familiar,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
7f31d88c413e01ff75b909733f21b1e4,beginner,1,False,80,True,zeroToHero z = f z
e0670e76d06990305b0d1bd9fd9a7637,familiar,2,True,120,True,zeroToHero z = mkHero (runZero z)
91192558951e4e08dc37ab884444d3e8,beginner,1,False,10,True,zeroToHero z = f z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,2,True,20,True,zeroToHero z = runZero z
4c02c263cbd214f8f6e82efffaa25ea3,expert,3,True,20,True,zeroToHero z = f3 (f1 z)
78b22eab2ee82d2a65ac8ac94c75999d,beginner,5,True,460,True,zeroToHero z = snd (f3 (f1 z))
acdaa82e7aa11bbdf168c17a2cb9e933,expert,9,True,90,True,zeroToHero z = f2 . f1 . f1 $ f3 z
f65be8697cf3254770cee5f7e9d6f18b,expert,10,True,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,1,True,30,True,zeroToHero z = f z
1c2275472fae96eace450a9d8a53cd65,familiar,4,True,20,True,zeroToHero z = f2 . f4 $ z 
e6a7a39bc3f97597b77cb07271535a7a,beginner,1,True,110,True,zeroToHero z = f(z)
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,7,True,870,False,zeroToHero z = ((f2 z) *  (f1 z)) * (f3 z)
b7373911aedcf66f2aa26f0756469e68,familiar,2,False,20,True,zeroToHero z = mkHero $ runZero z
c82210067e56c7849d59cfeaba096e72,expert,10,True,60,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z 
ec91f3b207a3811a088956c6fda79608,beginner,9,True,90,True,zeroToHero z = (f2 . f3 . f1 . f3) z
1965359c4ff9eb76f437c4841e8f3f9d,expert,9,False,340,True,zeroToHero z = f2 . f3 . f1 . f3 $ z 
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,9,False,80,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
8c1b64e28d1b78428ccfda219f4083ee,beginner,4,True,30,True,zeroToHero z = f2 . f4 $ z
5d9766b5dab37665f37ce5dd3dceae75,knowledgeable,7,True,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
483bdb13563b3334b09d4aed8ec41a83,familiar,4,True,140,True,zeroToHero z = f1 (f4 z)
0e1a060e918ff2f0d5905af43681258b,expert,8,True,130,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
4ad3a38d3782983528bb3aaec4c5af59,familiar,4,False,20,True,zeroToHero z = f1.f4$z
9bc78bb9711051d12eb0cf09fe73caa5,expert,9,False,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,3,False,40,True,zeroToHero z = f3 $ f1 z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,10,False,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
505b17e55d1085470aa412ceddd852df,familiar,10,False,290,True,zeroToHero z = f3 $  f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,2,False,10,True,zeroToHero z = mkHero $ runZero z
02170d9bf2bcd785678659fa73acd4ef,knowledgeable,6,False,260,True,zeroToHero z = f3 . f1 . f2 $ z
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,6,False,60,True,zeroToHero z = f3 (f1 (f2 z))
0f1df914492c194eff416518c3b64c47,beginner,6,True,230,True,zeroToHero z = f3(f1(f2((((z))))))
b6753504ff25073ef6c91bd41f5f3df1,familiar,9,False,80,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
2115be84d7f853336110188ca2b18975,beginner,1,False,20,True,zeroToHero z = f(z)
b53cf3f4eb29ac15ce4bc8f61a998338,knowledgeable,2,False,10,True,zeroToHero z = mkHero $ runZero z
d36a253e34aa93e25524e2b0ab4be21e,expert,3,False,80,True,zeroToHero z = f3 . f1 $ z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,7,False,130,True,zeroToHero z = (.) <$> (f2 z) <*> (f1 z) <*> (f3 z)
c8a4fd2e148384683c42c10c20542a28,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
ac287905e60629831c0479d21349b408,beginner,2,False,70,True,zeroToHero z = mkHero (runZero z)
2256d27aa80818a6f469034217c52c08,knowledgeable,4,True,10,True,zeroToHero z = f2 . f4 $ z
73af593e588b10cc6b3097ba50d46b42,beginner,6,False,240,True,zeroToHero z = (f3 .(f1 . f2)) z 
557ef6cd68cfdcb87c8ef3cc8893b51a,expert,3,False,60,True,zeroToHero z =f3 . f1 $ z
6064b00041af5d7e8b95870edbcfd852,familiar,2,False,30,True,zeroToHero z = mkHero $ runZero z
b6753504ff25073ef6c91bd41f5f3df1,familiar,1,False,40,True,zeroToHero z = f z
47b2fffe500a77176e08c5b994599158,expert,4,False,10,False,
283e204a4ca992349c112962d27bac24,familiar,7,True,380,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
ece3d06c410b790592b597d356053a6a,beginner,1,True,10,True,zeroToHero z = f z
fb23968ab004f477cdb9eff45136f87e,beginner,1,True,30,True,zeroToHero z = f(z)
df5f40fcb2aa072013c7527113246ce5,familiar,5,False,130,True,zeroToHero z = snd $ f3 $ f1 z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,1,True,50,True,zeroToHero z = f z
395fda484c43ce5fd90d6124b6e77919,beginner,7,False,260,False,
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,3,True,50,True,zeroToHero z = f3 $ f1 z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,1,False,20,True,zeroToHero z = f z
77894b9af261533583752d17ec74e7d7,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
0444e0853db3559293894e2bee511610,expert,7,False,240,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,8,True,220,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,1,True,70,True,zeroToHero z = f z
c068b5315e64123f58475e24ba965c0a,beginner,4,False,30,True,zeroToHero z = f1 $ f4 z
5318315a6cba60dc3f0835927010b3c3,familiar,8,True,100,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
fa984c831e70278926408d8ab4804ba7,expert,1,False,20,True,zeroToHero z = f z
2f8b546f5fdfb837df35b907570fbe4a,beginner,3,False,60,True,zeroToHero z = f3(f1 z)
d130738f0c465a997be4732758bfc698,familiar,10,True,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a15bae08ec8fcf0077c4f69419e583fd,familiar,9,True,110,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
83ccf17e659f0e31229fd3ae70c46f93,beginner,4,False,20,False,
65bbf71a18c52af5acae2af61ceda139,expert,9,True,60,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,9,True,70,True,zeroToHero z = (f2 .f1 . f1 . f3) z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,3,True,80,True,zeroToHero z = f3 .f1 $ z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,8,False,70,False,
7350020def4d21232981ba025108c721,familiar,4,True,20,True,zeroToHero z = f2 $ f4 z
c95399f8939ef366b9cc30854ec5568e,knowledgeable,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
288207543a17160976505dab3d531274,expert,6,False,60,True,zeroToHero z = f3 $ f1 $ f2 z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,2,True,60,True,zeroToHero z = mkHero $ runZero z
0f1df914492c194eff416518c3b64c47,beginner,4,True,70,True,zeroToHero z = f2(f4(z))
06afcfbc541160a8ab34cf4e19907ed6,familiar,8,True,190,False,zeroToHero ad bd cd z = f2 $ (f1 . f1) $ fmap bd $ f1 z
5cc048f7f6c59c2e31debe291ce63860,beginner,5,True,740,True,zeroToHero z = snd $ f3 $ f1 z
d33e9cbc3f75fb893204378eb94f9cc1,beginner,2,True,40,True,zeroToHero z = mkHero $ runZero z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,4,True,110,True,zeroToHero z = f2 . f4 $ z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,7,True,1220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
c82210067e56c7849d59cfeaba096e72,expert,4,True,30,True,zeroToHero z = f1 $ f4 z
f8a0ece59461a0dc7bbd711ad2703800,familiar,1,True,70,True,zeroToHero z = f z
f10a3d1724d8bf1d49590ff7ead760d5,knowledgeable,3,False,80,True,zeroToHero z = f3 . f1 $ z
05b5816c2063905f176c9e3a8ff6beda,beginner,2,False,150,True,zeroToHero z = mkHero (runZero z)
8c948338fb05a57f55a5dda98d20e181,familiar,9,False,80,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,3,True,70,True,zeroToHero z = f3 (f1 z)
818b26af8d265ea26b6d6c6ab0592217,expert,8,True,220,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
557ef6cd68cfdcb87c8ef3cc8893b51a,expert,4,True,30,True,zeroToHero z =f2 . f4 $ z
21566d006a72c17c365218d8bc448f58,knowledgeable,3,True,140,True,zeroToHero z = f3 . f1 $ z
0f13b4bf2cdc89c32599a92b46f41f6d,familiar,5,False,200,True,zeroToHero z = snd . f3 $ f1 z
88629993a5189a74a2f0807120c7f8c0,beginner,3,False,40,True,zeroToHero z = f3(f1(z))
9eef7f463b0da0ee012fab060eac779c,familiar,9,True,280,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
2841f32606cad750a81b715e70ec5aa9,familiar,5,False,60,True,zeroToHero z = snd . f3 . f1 $ z
6ac4a464c2a5958d94883aa409181cac,familiar,9,False,100,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
78016daf84b5c49cf1cb120c58554e86,familiar,10,False,370,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
5ec2de8d67d1cb04f3628a386510e9b4,expert,7,True,2680,False,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
66f65089d3369efe07feb78ae3243a5b,beginner,5,True,390,True,"zeroToHero z =
  snd $ f3 $ f1 z"
93823b63e49b477e2e122fc299fb2772,beginner,8,True,180,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . (fmap bd) . f1) z
106ddf30d5cf4ba89fb7a25867b82454,familiar,4,True,40,True,zeroToHero z = f2 (f4 z)
87f1078b3551f79627e40b8c47963ed1,familiar,7,False,1160,False,
c0e44404e822ec83f885fdeeedf52d66,beginner,10,True,20,False,
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,3,True,50,True,zeroToHero z = f3 . f1 $ z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,6,False,70,True,zeroToHero z = f3 $ f1 $ f2  z
81833ba6561ab089378f84d867fcac93,familiar,3,True,30,True,zeroToHero z = (f3 . f1) z
2115be84d7f853336110188ca2b18975,beginner,2,True,90,True,zeroToHero z = mkHero(runZero(z))
365e3550feaf68b3a0a97668415f9186,expert,4,True,100,True,zeroToHero z = f2 (f4 z)
1a6ca6e2899dbe9923e2cdb66c19869b,expert,5,False,130,True,zeroToHero z = snd $ f3 $ f1 z
47b2fffe500a77176e08c5b994599158,expert,2,False,30,True,zeroToHero z = mkHero $ runZero z
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,8,True,90,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd $ f1 z
202f7f618cdd51a1de903ee5c2425ebd,expert,8,False,230,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
371527c54037c622a5e89a00b4ca3062,knowledgeable,3,True,40,True,zeroToHero z = f3 (f1 z)
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,7,True,460,True,zeroToHero z = (f2 z) <*> ((f1 z)<*> (f3 z))
fd6f9313a5188fdc952661eb847cdbfd,beginner,6,False,220,True,zeroToHero z = f3 $ f1 $ f2 $ z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,9,True,100,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
0e4890937507e8a0be015a2dc9c15dd9,beginner,6,False,70,True,zeroToHero z = f3 (f1 (f2 z))
6ac4a464c2a5958d94883aa409181cac,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
ede764152520bb47ccc2593d993fa23c,knowledgeable,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
b89d64c022283f0503cae14ed6bc91ca,familiar,6,True,80,True,zeroToHero z = f3 $ f1 $ f2 z
5e5909ce089e61816802c7053606efac,familiar,10,False,160,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
8c504585297d752bf8f72404bb51c725,beginner,3,False,100,True,zeroToHero z = (f3 . f1) z 
8354f7811dd01e64e50f7a93bc9496a3,beginner,9,False,90,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,6,True,260,True,zeroToHero z = f3 $ f1 $ f2 z
7a4511928ad53d288316232cef6f711f,beginner,3,False,60,True,zeroToHero z = f3(f1 z)
036df500b9df486003d652fa43d0dab2,knowledgeable,7,True,380,False,
8d9396a642f09697dd1b6df03a7b8ee7,beginner,3,False,60,True,zeroToHero z = f3 $ f1 z
ac0cb37a90d45eb608893c776125f06a,beginner,2,False,260,True,zeroToHero z = mkHero $ runZero z
b46446fe20e378132c0c723e82dbbef1,beginner,3,True,80,True,zeroToHero z = f3 $ f1 z
0141731ee53fbaf26454f202b948b443,knowledgeable,3,False,10,False,
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,7,False,110,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
9f081485b0c3b926287beca6caf9bec7,knowledgeable,2,False,120,True,zeroToHero z = mkHero $ runZero z
9a6fbf9612cad13f98ce975b7a3f0e03,knowledgeable,8,True,300,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
301519a5781982b595e9208e49e8693b,expert,1,True,10,True,zeroToHero z = f z
d51eef4ce4864a674f8320a0844f6d0e,familiar,5,False,70,True,zeroToHero z = snd $ f3 $ f1 z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,2,False,30,True,zeroToHero z = mkHero (runZero z)
67ae332bedd01c9d992256cdbfaa1f5e,familiar,8,False,160,True,zeroToHero ad bd cd z = (f2 (f1 (f1 (fmap bd (f1 z)))))
44a27dc39f99711fd7ec764447360a8e,familiar,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
e14952bb7c1a702923f22827e61b785a,knowledgeable,5,False,130,True,zeroToHero z = (snd . f3 . f1) z
7956c4e72cb338342653824792b78be1,familiar,3,True,100,False,zeroToHero z = f3 . f1 $ z
488b0acce2e547cce380766600b45652,beginner,3,True,90,True,zeroToHero z = f3 (f1 z)
105e3bf94c1c7524077a02ae9b3d9028,expert,3,True,50,True,zeroToHero z = f3 (f1 z)
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,6,True,200,True,zeroToHero z = f3 $ f1 $ f2 z
2f8912cfecf02d17bcc66267f5aacfcc,knowledgeable,5,True,190,False,
8b79c966d7329ab702686fab64b52910,beginner,10,True,140,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
d1bea492a5a920685c1d80eecafdb058,beginner,7,True,840,True,zeroToHero z = (((<*>)$f2(z)).((<*>)$f1(z)))(f3(z))
9eef7f463b0da0ee012fab060eac779c,familiar,6,False,330,True,zeroToHero z = f3 $ f1 $ f2 z
75073188d77d9e05ff75d13bb74e8133,familiar,5,False,630,True,zeroToHero z = snd .f3 . f1 $ z
b03c366058de266ae33ff0a357f270af,familiar,8,True,130,True,zeroToHero ad bd cd z = (f2 . f1 .f1 . fmap bd . f1) z
e71c344438e3a36003f830dc835c26dd,beginner,4,False,100,True,zeroToHero z = f2 . f4 $ z
a487fc3524faad7064ac73151634d102,familiar,1,True,40,True,zeroToHero z = f z
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,1,False,20,True,zeroToHero z = f z
b3e69750abbde131e8990d21d6159980,beginner,8,True,120,False,
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,7,True,160,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
d87c7d2293a0203f6f5d2d85235bfbd2,expert,4,True,170,True,zeroToHero z = f1 . f3 $ z
bcf084e67e09a1c48c5788af254905bc,expert,2,True,90,True,zeroToHero z = mkHero $ runZero z 
bc06ac3ba7bad0fe1183fce85ddd2361,familiar,5,False,140,True,zeroToHero z = snd $ f3 $ f1 z 
eb95e06455965d31bf37d68b50fec78a,familiar,2,True,70,True,zeroToHero z = mkHero (runZero z)
379fa5da662772f3b85af35d37a82aee,beginner,1,False,180,True,zeroToHero z = z
83da8892760572ef7c93ab8b61c673e9,expert,2,True,190,True,zeroToHero z = mkHero $ runZero z
88629993a5189a74a2f0807120c7f8c0,beginner,6,True,100,True,zeroToHero z = f3(f1(f2(z)))
28e4223dd0a0145a83e7a8d852576769,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
00f7f17d7f4f22bc86c6bdd73d657027,beginner,8,False,870,True,zeroToHero ad bd cd z =  (f2.f1.f1.(fmap bd).f1)z
7cc3c779f55ddfc4d1589deae4146aa1,beginner,1,True,160,True,zeroToHero z = f z
bcf084e67e09a1c48c5788af254905bc,expert,4,True,10,False,
6ca28d0067e227340550b638ba710153,knowledgeable,1,True,10,True,zeroToHero z = f z
7a4511928ad53d288316232cef6f711f,beginner,5,False,120,False,
acdaa82e7aa11bbdf168c17a2cb9e933,expert,3,True,70,True,zeroToHero z = f3 $ f1 z
d7459a69ce731fa2842474ef808620e9,knowledgeable,5,False,160,True,zeroToHero z = snd $ f3 $ f1 z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,9,False,120,True,zeroToHero z = f2 . f3 . f1 . f3  $ z
21b047e6005a0ade9fe9f31543a23bc9,familiar,8,False,10,True,
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,10,False,140,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,2,False,100,True,zeroToHero z = mkHero (runZero z)
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,1,True,60,True,zeroToHero z = f z
75385097af02152beed4773818a955a3,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
646143c9140b64259a1cb1720227541d,familiar,5,False,410,True,zeroToHero z = snd .f3 . f1 $ z
eca0081575fd97674f89df6dde4d2c41,knowledgeable,7,False,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
7f31d88c413e01ff75b909733f21b1e4,beginner,6,True,180,True,zeroToHero z = (f3.f1.f2) z
073b904594732b58954d9040484f000d,expert,6,False,130,True,zeroToHero z = f3 . f1 . f2 $ z
4e0f3293b43b547f8ac114a1cf0224b6,beginner,7,True,510,True,zeroToHero z = f2 z<*>((f1$z)<*>(f3$z))
6ca28d0067e227340550b638ba710153,knowledgeable,8,False,110,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
f178b52a752fffb7fb215637f20a6b31,beginner,6,False,70,True,zeroToHero z = (f3. f1 . f2) z
43b9689075115da4d2135b9748152df9,beginner,4,False,80,True,zeroToHero z = f2 $ f4 $ z
56c31ad4db4a5e996af830a4a288840a,knowledgeable,5,True,140,True,zeroToHero z = snd . f3 . f1 $ z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,3,False,60,True,zeroToHero z = f3 $ f1 z
33bd1ceb89201901ba1934d9a36c9ec0,familiar,4,False,150,True,zeroToHero z = f2 $ f4 z
c11c3627359baa856c261d83452543c1,beginner,3,True,300,True,zeroToHero z = f3(f1(z))
fb2469794c98c8b64102caecc9932882,beginner,3,False,170,True,zeroToHero z = ((.) f3 f1) z
e9844f2d7742e45ab050686bf58e7ac4,beginner,5,True,520,True,zeroToHero z = f2 $ f1 z
732be61c2043f15be83b185616be20f7,expert,3,False,50,True,zeroToHero z = f3 $ f1 z
8c948338fb05a57f55a5dda98d20e181,familiar,4,True,40,True,zeroToHero z = f1 (f4 z)
251f4873807a296c24f0d8976a5a9878,knowledgeable,5,True,120,True,zeroToHero z = snd $ f3 $ f1 z
d71efadd44f15a7c0e5119ff9ca31c64,beginner,6,False,120,True,zeroToHero z = f3 (f1 (f2 z))
a3d1c188a82983746e191e6a3494f475,knowledgeable,8,False,270,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
b6753504ff25073ef6c91bd41f5f3df1,familiar,6,True,70,True,zeroToHero z = f3 . f1 . f2 $ z
0f1df914492c194eff416518c3b64c47,beginner,2,True,60,True,zeroToHero z = mkHero(runZero(z))
6489adf3f7229cadb5f4950842c98ab8,familiar,10,False,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,5,False,50,True,zeroToHero z = snd $ f3 $ f1 z
7fd454e504c635864caac8e36043e2cf,beginner,6,True,110,True,zeroToHero z = f3 (f1 (f2 z))
10e6dee20c68d65b1a843a8f6e0216d7,familiar,4,True,40,True,zeroToHero z = f1 $ f4 z
78016daf84b5c49cf1cb120c58554e86,familiar,3,True,40,True,zeroToHero z = f3 . f1 $ z
106ddf30d5cf4ba89fb7a25867b82454,familiar,6,True,40,True,zeroToHero z = f3 (f1 (f2 z))
f4b2fe2a718f3edd3f260b338d8a251e,familiar,3,True,150,True,zeroToHero z = f3 (f1 z)
646143c9140b64259a1cb1720227541d,familiar,10,True,200,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,2,False,20,True,zeroToHero z = mkHero (runZero z)
bcf084e67e09a1c48c5788af254905bc,expert,1,False,40,True,zeroToHero z = f z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,1,False,30,True,zeroToHero z = f z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,6,True,100,True,zeroToHero z = f3 . f1 $ f2 z
56c31ad4db4a5e996af830a4a288840a,knowledgeable,9,True,60,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
d60e97fb52c8996a18ae677dc829de63,familiar,4,False,40,True,zeroToHero z = (f2 . f4) z
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,3,True,40,True,zeroToHero z = f3 . f1 $ z
dc2a36f02119992fe6eb384269984ab1,beginner,8,False,90,True,zeroToHero ad bd cd z =(f2 . f1. f1 . fmap bd . f1)z
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,1,False,100,True,zeroToHero z = z
8b79c966d7329ab702686fab64b52910,beginner,5,False,380,False,zeroToHero z = snd (f3 (f1 z))
51b15124f70f7ebc1f16bf42a5038df2,beginner,6,True,190,True,zeroToHero z = f3(f1(f2 z))
553824890928cfa76e762d96a3d9583d,familiar,1,True,10,True,zeroToHero z = f z
bf03a7c2d505604c908f2a9138b15838,expert,3,False,70,True,zeroToHero z = f3 . f1 $  z
da67afcbc02863b9d198d42227722826,knowledgeable,2,True,80,True,zeroToHero z = mkHero $ runZero z
065972fe5d4452ff6b835bae6e582de6,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,5,False,50,True,zeroToHero z = snd $ f3 $ f1 z
02b9db0034efee5e3a0523f9b92adbb0,familiar,7,True,570,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
0574eb27a06ce060f117054c471b3133,beginner,2,True,160,False,
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,10,True,250,True,zeroToHero z = f3 $ f2$ f2$ f1$ f2 $ f1 $ f2 $ f1 z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,4,True,60,True,zeroToHero z = f2 $ f4 z
0ab431b938f1e6e6ca64914714224855,beginner,5,False,360,False,zeroToHero z = f3 z
f313f00a1428e5b910fe37bc72e19260,knowledgeable,6,False,40,True,zeroToHero z = f3 $ f1 $ f2 z
da67afcbc02863b9d198d42227722826,knowledgeable,4,True,20,False,
fd6f9313a5188fdc952661eb847cdbfd,beginner,9,True,40,False,
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,1,False,90,True,zeroToHero z = f z
55a8cfc9317e2d6b4c2e4b99d1fa2e5c,beginner,5,True,110,False,zeroToHero z = f3(z)
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,3,False,110,True,zeroToHero z = (f3 . f1) z
9b7227062d67fb683c392ddbf64b5222,familiar,8,True,600,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
6ca28d0067e227340550b638ba710153,knowledgeable,4,False,80,True,zeroToHero z = f2 $ f4 z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,1,False,30,True,zeroToHero z = f z
5b712cfc1eecdea7920751b0d8e5672d,beginner,8,True,60,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
fc1125f71b11ff921a14940be87ee004,knowledgeable,4,False,100,True,zeroToHero z = f1 $ f4 z
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,1,True,30,True,zeroToHero z = f z
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,7,False,160,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
e3d14ca525d4898746a52a05b74f0ada,familiar,1,False,140,False,zeroToHero z = z
86273412b0368ec8e1679356009568ca,beginner,3,True,200,True,zeroToHero z = f3 $ f1 z
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,7,True,80,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
a425db88176b4fccfced3a144db5ca9f,familiar,3,True,140,True,zeroToHero z = (f3 . f1) z
e5b08af63b0ec39e4995568eb28e3f47,beginner,1,True,200,True,zeroToHero z = f z
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,8,True,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
75385097af02152beed4773818a955a3,familiar,6,False,160,True,zeroToHero z = f3 $ f1 $ f2 z
77538238b5957a40a2a4a92bb06ac1cc,beginner,7,True,340,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d4bc310b6951ce93089ef4fc893791c1,familiar,1,True,20,True,zeroToHero z = f z
05320f1991c5238d3279f1517d5658d9,knowledgeable,3,False,40,True,zeroToHero z = f3 (f1 z)
b0b2f6212bd1b96032905141c6f4273d,familiar,3,False,40,True,zeroToHero z = f3 $ f1 z
00f7f17d7f4f22bc86c6bdd73d657027,beginner,9,True,130,True,zeroToHero z = (f2.f1.f1.f3)z
41c7ecbb9078a0d2720552fb65a38d15,beginner,2,False,10,True,zeroToHero z = mkHero $ runZero z
106ddf30d5cf4ba89fb7a25867b82454,familiar,1,False,110,True,zeroToHero z = z
8468622becd8fa4df10493a9afcaac9e,familiar,8,False,90,False,
908705f2fc74e15f9ba20ef9874acbae,expert,5,True,390,True,zeroToHero z = snd . f3 . f1 $ z
f8eba49d3046fac6c06ff676b1dbf8ba,familiar,4,True,70,True,zeroToHero z = f1 $ f4 z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,4,False,100,True,zeroToHero z = f2 (f4 z)
8dfe4e8baa2e9c1129210d819dd64550,expert,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
65bbf71a18c52af5acae2af61ceda139,expert,4,False,30,True,zeroToHero z = f2 $ f4 z
8ee5cee8acd13cf7af7220f27126b3be,expert,1,True,20,True,zeroToHero z = f z
b3eaaedde72021a167b1a3f0dd0c0e80,familiar,7,False,150,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1f7f677ac7ddbffaee66b9f3cbac25ae,beginner,3,True,150,True,zeroToHero z = (.) f3 f1 z
e73ad82ff552ef8b1cb28c3971eede95,beginner,3,True,110,True,zeroToHero z = f3(f1(z))
0316c2756083650f7f3e861400c34e17,beginner,7,False,40,False,
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,4,True,40,True,zeroToHero z = f2 . f4 $ z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,8,True,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
9a2ac24bff9b7b6c99079b449374852a,beginner,4,True,70,True,zeroToHero z = f2 . f4 $ z
327659000d76a023090acb4b83f3bc8d,expert,1,True,40,True,zeroToHero z = f z
26b86c14c95b99ed55d7b348521a6610,expert,5,False,200,True,zeroToHero z = (snd . f3 . f1) z
51b15124f70f7ebc1f16bf42a5038df2,beginner,9,False,170,True,zeroToHero z = (f2.f3.f1.f3) z
3ea75e0d50f5181f217868498eeb5a49,knowledgeable,4,False,60,True,zeroToHero z = f2 (f4 z)
81833ba6561ab089378f84d867fcac93,familiar,8,False,740,True,zeroToHero ad bd cd z = f2 $ (f1 . f1 . fmap bd) (f1 z)
84aef926153af697548ae8f3a23247bc,familiar,4,True,140,True,zeroToHero z = f2 $ f4 z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,10,True,220,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,8,False,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd $ f1 z
ce5477ed558bed00b30f08a6f16efe74,familiar,3,True,140,False,
33de35e204b83871ca344f0e792b3b30,familiar,2,True,30,True,zeroToHero z = mkHero (runZero z)
60d4d9a46f4e45353755deced332e1d0,knowledgeable,8,False,320,True,zeroToHero ad bd cd z = f2 $ (f1 . f1) $ fmap bd (f1 z)
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,3,True,150,True,zeroToHero z = f3 $ f1 z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,5,True,510,True,zeroToHero z = (snd . f3 . f1)z
d60e97fb52c8996a18ae677dc829de63,familiar,7,True,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
f313f00a1428e5b910fe37bc72e19260,knowledgeable,4,False,50,True,zeroToHero z = f1 $ f4 z
87f1078b3551f79627e40b8c47963ed1,familiar,9,False,200,True,zeroToHero z = f2(f1(f3(f3 (f1 (f3 z)))))
0578d8b5ed2138eb69fe0e1767a14026,beginner,4,True,50,True,zeroToHero z = f2(f4(z))
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,1,False,10,True,zeroToHero z = f z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,7,False,440,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,2,False,80,True,zeroToHero z = z
cdb44bcc4405b78953115687cdedfdba,beginner,2,True,130,True,zeroToHero z = mkHero $ runZero z 
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,4,False,170,True,zeroToHero z = f2 . f4 $ z
67c6ad995c12404c540be9fbf021890d,expert,7,True,1270,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
395fda484c43ce5fd90d6124b6e77919,beginner,6,True,170,True,zeroToHero z = (f3 . f1 . f2) z
b89d64c022283f0503cae14ed6bc91ca,familiar,3,False,20,True,zeroToHero z = f3 $ f1 z
4c8c15f5ce10d90254b37baf44321fd9,familiar,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
9d5377de61f5158f7da60d53b4246507,expert,10,True,80,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
dc2a36f02119992fe6eb384269984ab1,beginner,1,True,20,True,zeroToHero z = f z
33c5ae0baced5b9fd37ba66f50ed2c9b,beginner,1,False,70,False,zeroToHero z = z
bc406fb6fb8b65b84a690f3112dd003d,familiar,10,True,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
f3f0e5e472c9c6737d32509f6b9f6898,knowledgeable,4,False,100,True,zeroToHero z = f1 . f4 . z
d55694a634a9892535e5ce3921934577,knowledgeable,5,True,40,True,zeroToHero z = snd $ f3 $ f1 z
4d7f959919c12887731dc98e5d900bca,beginner,1,False,50,True,zeroToHero z = f z
339aea35764e6d2ecf30971aebbc4508,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
b6753504ff25073ef6c91bd41f5f3df1,familiar,3,False,40,True,zeroToHero z = (f3 . f1) z
b98e47c156d5fd3f9c5995b8b055457e,familiar,4,False,20,True,zeroToHero z = f2 $ f4 z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,4,True,40,True,zeroToHero z = f1 $ f4 z
54de16bc260ba05ccfb0df4a2274a5d0,familiar,1,False,10,True,zeroToHero z = f z
f178b52a752fffb7fb215637f20a6b31,beginner,10,False,80,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,4,True,20,True,zeroToHero z = f2 $ f4 z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,1,False,20,True,zeroToHero z = f z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,4,True,170,True,zeroToHero z = f2 $ f4 z
5151e84256ecbf2c1f3bfd9e6aac8ee2,beginner,2,False,90,True,zeroToHero z = mkHero $ mkHero z
9a2ac24bff9b7b6c99079b449374852a,beginner,2,True,40,True,zeroToHero z = mkHero (runZero z)
d71dacf8dff288bce616b465ff0ea1c5,knowledgeable,8,False,120,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
75a17175255acc4fb1e2f689c8c4b382,beginner,5,True,530,False,"zeroToHero z =snd(z,z)"
b0b2f6212bd1b96032905141c6f4273d,familiar,7,False,160,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
087c6fa629cb114f14790e282e3c50fb,beginner,4,True,110,True,zeroToHero z = f1 (f4 z)
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,2,False,50,True,zeroToHero z = mkHero $ runZero z
064792464d951661e97f9033850caddc,expert,3,True,30,True,zeroToHero z =f3 $ f1 z
9556d7286acb1244ced99522e717f68a,beginner,10,False,220,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1(z))))))))
4e0f3293b43b547f8ac114a1cf0224b6,beginner,10,False,120,False,zeroToHero z = f3$f2$f2$f1$f2$f1$f2$f1$z
67ae332bedd01c9d992256cdbfaa1f5e,familiar,2,False,90,True,zeroToHero z = mkHero $ (runZero z)
fc1125f71b11ff921a14940be87ee004,knowledgeable,5,True,190,True,zeroToHero z = snd . f3 $ f1 z
75385097af02152beed4773818a955a3,familiar,3,True,50,True,zeroToHero z = f3 $ f1 z
d02b382c9df1e4914004c1cdcb39944c,beginner,7,False,2620,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
84856f180ba8b3fb1caacbd548902435,knowledgeable,5,False,60,True,zeroToHero z = snd . f3 . f1 $ z
b227975f372f0422ce0593b0528d3997,expert,5,False,100,True,zeroToHero z = snd (f3 (f1 z))
2f8b546f5fdfb837df35b907570fbe4a,beginner,1,False,20,True,zeroToHero z = f z
e43a150ca25e1ee975afdefa23805574,expert,7,False,340,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
461bfc1b262451aa9a7a7a126842be27,beginner,3,True,50,True,zeroToHero z = f3 $ f1 z
9bc78bb9711051d12eb0cf09fe73caa5,expert,2,True,40,True,zeroToHero z = mkHero $ runZero z
a067bd60627fd8c741c321c1ddb432e6,beginner,6,False,70,True,zeroToHero z = f3 $ f1 $ f2 z
7c1521df31f119e2453c761cc580ced7,beginner,3,False,40,True,zeroToHero z = f3 (f1 z)
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,10,False,130,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
0a0e430fbe01bef615327c7a6901fc60,beginner,3,False,70,True,zeroToHero z = f3 $ f1 z
b17508c626384680b01705a7316387e6,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
5c2ebd5465622acde531d731d1351666,expert,9,True,170,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
66583fff7e95f35729ed3529d71d0875,knowledgeable,4,False,20,True,zeroToHero z = f2 $ f4 z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,3,False,80,True,zeroToHero z = f3 . f1 $ z
3e7678d51165a906eb109b5db000dcc1,beginner,10,False,270,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,5,True,70,True,zeroToHero z = snd .f3 . f1 $ z
c17a74041a41e05ff885fb998342d99f,beginner,9,False,200,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
380d2555680e2d6e2c9165ca20652861,familiar,7,False,530,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
f65be8697cf3254770cee5f7e9d6f18b,expert,6,True,120,True,zeroToHero z = f3 . f1 . f2 $ z
0f1df914492c194eff416518c3b64c47,beginner,1,False,50,True,zeroToHero z = f(z)
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,9,True,150,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,5,True,60,True,zeroToHero z = snd $ f3 $ f1 z
fc1125f71b11ff921a14940be87ee004,knowledgeable,8,False,250,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,5,True,130,True,zeroToHero z = snd (f3 (f1 z))
9f081485b0c3b926287beca6caf9bec7,knowledgeable,10,False,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
c137c3a39b95df67584d9847ad35f240,beginner,10,False,150,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
8e60d885d8ca187fa23c1dc1687ccdd5,expert,3,True,30,True,zeroToHero z = f3 (f1 z)
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,3,True,160,True,zeroToHero z = f3 (f1 z)
1965359c4ff9eb76f437c4841e8f3f9d,expert,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
d1bea492a5a920685c1d80eecafdb058,beginner,8,False,650,True,zeroToHero ad bd cd z = f2$f1$f1$fmap(bd)$f1(z)
cd98683effaa2b7afe47e09ab3ad9724,beginner,5,True,240,True,zeroToHero z = snd (f3 (f1 z))
379fa5da662772f3b85af35d37a82aee,beginner,4,True,50,True,zeroToHero z = (.) f2 f4 z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,3,True,50,True,zeroToHero z = f3 . f1 $ z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,6,False,110,True,zeroToHero z = f3$f1$f1$f2 z
b98e47c156d5fd3f9c5995b8b055457e,familiar,8,False,240,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 $ z)
7b7d03da09f666bbf1df4590b35eb785,beginner,2,True,60,True,zeroToHero z = mkHero $ runZero z
9331195fe9bd2c264c79af28acdd2790,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
39771b67e3f159523af8c53e65005375,beginner,4,True,70,True,zeroToHero z = f4 z
f8a0ece59461a0dc7bbd711ad2703800,familiar,7,True,360,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
ca4263fcde59fbc1b557324f9e7ab2fc,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
68c207e03aa48a1986b2ba1c2ef38634,familiar,9,True,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
179acc713889ea3015b9eb8e2cddb2fb,familiar,8,False,170,True,zeroToHero ad bd cd z = f2 . f1 . f1 . (fmap bd) . f1 $ z
181ad1efd980fcdc1cd7bdc9e0379efe,knowledgeable,6,False,60,True,zeroToHero z = f3 . f1 . f2 $ z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,9,True,40,True,zeroToHero z = (f2 . f1 . f1 . f3) z
83d486ab225a579bf5e0fd580b8d488e,beginner,2,False,160,True,zeroToHero z = mkHero (($) runZero z)
c95399f8939ef366b9cc30854ec5568e,knowledgeable,5,False,170,True,zeroToHero z = snd $ f3 $ f1 z
159d9719523cb36a3b9a41a95b88d4ed,knowledgeable,1,False,20,True,zeroToHero z = f z
bc406fb6fb8b65b84a690f3112dd003d,familiar,8,True,230,True,zeroToHero ad bd cd z = (f2 . f1 . f1) . (fmap bd) $ f1 z
184b788d4985c9f3049ce481d2d9309f,knowledgeable,4,False,10,True,zeroToHero z = f1 . f4 $ z
33bd1ceb89201901ba1934d9a36c9ec0,familiar,7,True,740,False,
d4bc310b6951ce93089ef4fc893791c1,familiar,8,False,90,True,zeroToHero ad bd cd z = f1 . f1 $ fmap bd $ f1 z
466d17ea05aeb9f643ea75d0c666d9c0,expert,3,False,10,True,zeroToHero z = f3 $ f1 z
a36f2dd16dbb851ea6d385122fd57014,knowledgeable,7,False,60,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
179acc713889ea3015b9eb8e2cddb2fb,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
d7f4328e7760bdc06c59733f8e52c1cd,familiar,3,False,170,True,zeroToHero z = f3 (f1 z)
be8d8a2f250a65de067376ffdc252fa1,familiar,8,True,270,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,4,False,60,True,zeroToHero z = f2 $ f4 $ z
1348b759214c0626b8ff55c354b2ccf8,familiar,10,True,570,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
c52ba58c191e33d07ce36942e345a16b,familiar,7,False,310,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
064792464d951661e97f9033850caddc,expert,6,False,100,True,zeroToHero z = f3 $ f1 $ f2 z
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,7,True,120,True,zeroToHero z = ((.) <$> (f2 z) <*> (f1 z)) <*> f3 z
2256d27aa80818a6f469034217c52c08,knowledgeable,8,True,40,True,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
93823b63e49b477e2e122fc299fb2772,beginner,4,True,50,True,zeroToHero z = f2(f4 z)
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,7,True,80,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
7f08acf129eca9d004149d89a1158573,familiar,7,False,670,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
21566d006a72c17c365218d8bc448f58,knowledgeable,6,False,230,True,zeroToHero z = f3 . f1 . f2 $ z
0141731ee53fbaf26454f202b948b443,knowledgeable,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
375fc54bf00c742cb417b718db47e685,knowledgeable,3,True,100,True,zeroToHero z =f3 (f1 z)
0e1a060e918ff2f0d5905af43681258b,expert,6,True,80,True,zeroToHero z = f3 (f1 (f2 z))
4ad3a38d3782983528bb3aaec4c5af59,familiar,6,False,140,True,zeroToHero z = f3.f1.f2 $ z
df5f40fcb2aa072013c7527113246ce5,familiar,2,True,80,True,zeroToHero z = mkHero (runZero z)
ebd598150e230b3f3f04c3274f1b435b,familiar,7,False,510,True,zeroToHero z = ((<*>) . f2 $ z) . ((<*>) . f1 $ z) . f3 $ z
5a105700f8488e7eff952d9abc8f2ff2,beginner,1,False,10,True,zeroToHero z = f z
d130738f0c465a997be4732758bfc698,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
26b86c14c95b99ed55d7b348521a6610,expert,10,True,140,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
fe9d0246ddc01af5ec4f3e869e5015d2,beginner,10,False,170,True,zeroToHero z = f3(f2(f2(f1(f2(f1(f2(f1 z)))))))
26180c800fdb41341864107127483db2,familiar,10,True,230,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
c17a74041a41e05ff885fb998342d99f,beginner,2,True,70,True,zeroToHero z = mkHero $ runZero $ z
4a4182471eab00f6c049de0c1d201828,knowledgeable,10,False,150,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
553824890928cfa76e762d96a3d9583d,familiar,9,True,80,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
ddf4799b5bd94cb25852bd3c5ea90ff8,familiar,10,False,110,True,zeroToHero z = f3$f2$f2$f1$f2$f1$f2$f1 z
b227975f372f0422ce0593b0528d3997,expert,6,True,80,True,zeroToHero z = f3 (f1 (f2 z))
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,9,False,110,True,zeroToHero z = (f2 . f3 . f1 . f3) z
b03c366058de266ae33ff0a357f270af,familiar,4,True,70,True,zeroToHero z =(f2 . f4) z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,5,False,220,True,zeroToHero z = snd . f3 $ f1 z
7a8cc7d3147a63df69e37594bf946891,expert,8,True,90,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
84aef926153af697548ae8f3a23247bc,familiar,1,False,210,True,zeroToHero z = f z
f8a0ece59461a0dc7bbd711ad2703800,familiar,5,True,340,True,zeroToHero z =  snd $ f3 $ f1 z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,4,True,40,True,zeroToHero z = f2 $ f4 z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,2,True,100,True,zeroToHero z = mkHero $ runZero z
6dc38c865477d53d7ba6cc73f911c97b,beginner,10,True,160,True,zeroToHero z = (f3 . f2 . f2 .f1 . f2 .  f1 . f2  .f1) z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,3,False,30,True,zeroToHero z = f3 $ f1 z
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,3,True,60,True,zeroToHero z = f3 $ f1 z
dcd4bba03614a4eee62471c743e04b59,familiar,3,False,170,True,zeroToHero z = f3 $ f1 z
4c8c15f5ce10d90254b37baf44321fd9,familiar,4,True,50,True,zeroToHero z = f2 $ f4 z
6f43fd8d93ad305f8b61c0ba182d6f06,beginner,3,True,60,True,zeroToHero z = f3 $ f1 z
e9844f2d7742e45ab050686bf58e7ac4,beginner,2,False,10,True,zeroToHero z = mkHero $ runZero z
bfa6cfbbd7b785dde99cbb919eea9b15,expert,2,True,40,True,zeroToHero z = mkHero $ runZero
e71487adcf03f4002519764ee6d60f6f,familiar,7,False,120,True,zeroToHero z = ((<*>) (f2 z) ((<*>) (f1 z) (f3 z)))
a76c8b31584d6e2cb7db24330117ba31,beginner,2,True,20,True,zeroToHero z = mkHero (runZero z)
f4b2fe2a718f3edd3f260b338d8a251e,familiar,1,True,80,True,zeroToHero z = f z
1e4197aa5d3c8f973ed87ef1d1e78b9a,familiar,6,True,30,True,zeroToHero z = f3 $ f1 $ f2 z
301519a5781982b595e9208e49e8693b,expert,10,False,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
82d9fe94c1c0665944e3327d0ef13a94,beginner,1,True,20,False,
421470777f4e04c44fda75466d08a74b,familiar,9,True,210,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
64d7941452c82840603e2ca47cf57498,familiar,6,True,430,True,zeroToHero z =  f3 .  f1 . f2  $ z
644572249c01cedc33983b25fd119da0,beginner,3,False,100,True,zeroToHero z = (f3 . f1) z
2a6059efa02398266bf6fe47138429ab,familiar,3,False,110,True,zeroToHero z = f3 $ f1 z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,7,False,220,True,zeroToHero z =  (f2 z) <*> ((f1 z) <*> (f3 z))
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,10,True,200,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
02b9db0034efee5e3a0523f9b92adbb0,familiar,4,False,70,True,zeroToHero z = f1 . f4 $ z
88b8797619fd65bfb4c04d76fb2f639d,beginner,4,True,170,True,zeroToHero z = (f1 . f4) z
c8a4fd2e148384683c42c10c20542a28,familiar,5,True,240,True,zeroToHero z = snd . f3 . f1 $ z
b7373911aedcf66f2aa26f0756469e68,familiar,9,True,70,True,zeroToHero z = f2 . f3 . f1 $ f3 z
4f985fc706392b36e4e5161f89f2b6df,familiar,2,True,30,True,zeroToHero z = mkHero $ runZero z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,6,True,40,True,zeroToHero z = f3 . f1 . f2 $ z
7fd454e504c635864caac8e36043e2cf,beginner,3,False,60,True,zeroToHero z = f3 (f1 z)
0574eb27a06ce060f117054c471b3133,beginner,1,False,50,True,zeroToHero z = f
f8eba49d3046fac6c06ff676b1dbf8ba,familiar,3,False,70,True,zeroToHero z = f3 $ f1 z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,4,True,70,True,zeroToHero z = f1 $ f4 z
6a057403f7429f843b2a1293b8ca2384,expert,1,False,20,True,zeroToHero z = f z
0e4890937507e8a0be015a2dc9c15dd9,beginner,3,True,40,True,zeroToHero z = f3 (f1 z)
ef0be875d83d25638735ad5fe09f78dc,beginner,5,False,270,True,zeroToHero z = snd(f3(f1 z))
eb95e06455965d31bf37d68b50fec78a,familiar,8,True,180,True,zeroToHero ad bd cd z =  (f2 . f1 . f1) (fmap bd (f1 z))
557ef6cd68cfdcb87c8ef3cc8893b51a,expert,5,False,70,False,
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,7,True,1900,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,3,True,60,True,zeroToHero z = f3 $ f1 z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,7,False,1400,True,zeroToHero z = (.) <$> (f2 z) <*> f1 z <*> f3 z
b89d64c022283f0503cae14ed6bc91ca,familiar,10,True,140,False,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,6,True,100,True,zeroToHero z = f3 $ f1 $ f2 z
1f59b00f7bb0f2a1cd2e1d85e02b90da,familiar,2,True,20,True,zeroToHero z = mkHero $ runZero z
7f08acf129eca9d004149d89a1158573,familiar,8,True,240,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
374cada1e08c8eee9101f05dc809c1d1,familiar,9,False,50,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
301519a5781982b595e9208e49e8693b,expert,7,True,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
543e0f2c117ba199eea555a066d91fee,beginner,6,False,130,True,zeroToHero z = f3 $ f1 $ f2 z
91192558951e4e08dc37ab884444d3e8,beginner,3,False,30,True,zeroToHero z = f3 $ f1 z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,9,False,80,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
106ddf30d5cf4ba89fb7a25867b82454,familiar,9,False,90,True,zeroToHero z = f2 (f3 (f1 (f3 z)))
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,1,False,10,True,zeroToHero z = f z
fa984c831e70278926408d8ab4804ba7,expert,4,True,30,True,zeroToHero z = f2 . f4 $ z
a763fa9b7c2267b4b3e8fcfec9a91434,beginner,1,True,110,True,zeroToHero z = f(z)
bc406fb6fb8b65b84a690f3112dd003d,familiar,4,True,60,True,zeroToHero z = (f1 . f4) z
44a27dc39f99711fd7ec764447360a8e,familiar,7,True,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ede764152520bb47ccc2593d993fa23c,knowledgeable,5,False,90,True,zeroToHero z = snd $ f3 $ f1 z
c11c3627359baa856c261d83452543c1,beginner,5,True,750,False,
18524987c371cf0a209a4f898e017732,knowledgeable,5,False,80,True,zeroToHero z = snd $ f3 $ f1 z
7350020def4d21232981ba025108c721,familiar,3,False,20,True,zeroToHero z = f3 $ f1 z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,4,True,30,True,zeroToHero z = f1 . f4 $ z
bcb3b3899161aabb867deb6dfb7bfa6a,expert,5,False,80,True,zeroToHero z = snd . f3 . f1 $ z
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,1,True,10,True,zeroToHero z = f z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,6,False,240,True,zeroToHero z = f3 . f1 . f2 $ z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,4,True,30,True,zeroToHero z = (f2 (f4 z))
ada90db03987ba11b6cd7add1eacd2b9,beginner,1,False,130,True,zeroToHero z = f z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,6,False,40,True,zeroToHero z = (f3 . f1 . f2 . f1 . f2 . f1) z
afaaec3b0373511032684993422c6fcb,expert,7,False,120,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
d02b382c9df1e4914004c1cdcb39944c,beginner,10,True,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,9,True,90,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
037da4fc1a962550843d2cccff5fd337,beginner,8,True,290,False,
eee07df2e1fd0a9c378b6628ed6d794b,beginner,10,False,200,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
06f8f56d01f3e6904686589255233981,beginner,3,False,80,False,
9d5377de61f5158f7da60d53b4246507,expert,4,True,30,True,zeroToHero z = f1 (f4 z)
732be61c2043f15be83b185616be20f7,expert,1,False,20,True,zeroToHero z = f z
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,3,True,60,True,zeroToHero z = f3 . f1 $ z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,6,True,140,True,zeroToHero z = f3 $ f1 $ f2 z
83d486ab225a579bf5e0fd580b8d488e,beginner,4,False,130,True,zeroToHero z = (.) f2 f4 z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,9,False,160,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
322c12b3c3a069076fc1c4ab3f98d536,familiar,5,False,660,False,
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,10,True,110,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
09c1196fc323d1408fa0023f0e8e4798,beginner,6,True,140,True,zeroToHero z = f3 . f1 . f2 $ z
e71c344438e3a36003f830dc835c26dd,beginner,10,False,190,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
436911b15142187d097ead2562a4aadb,beginner,9,False,170,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
29a2611b38a945c1d4655c2bfec1cb87,familiar,9,False,90,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
66583fff7e95f35729ed3529d71d0875,knowledgeable,1,True,30,True,zeroToHero z = f z
d36a253e34aa93e25524e2b0ab4be21e,expert,7,False,280,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,7,False,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
06afcfbc541160a8ab34cf4e19907ed6,familiar,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,2,True,80,True,zeroToHero z = mkHero (runZero z)
91192558951e4e08dc37ab884444d3e8,beginner,5,False,170,False,
e829c31e48e77e106fdb50fa723ca893,beginner,3,False,70,True,zeroToHero z = f3 (f1 z)
35221c0a287aa4e6332030edd14347e4,familiar,9,True,180,True,"zeroToHero z = f2 zccdd
  where
    zdcba = f3 z
    zddcc = f1 zdcba
    zccdd = f3 zddcc"
edea3a1169fdf8ee286e1f6597110451,beginner,1,True,30,True,zeroToHero z = f(z)
378e6898a11a1208aea315380fee5a3b,beginner,1,False,30,True,zeroToHero z = f z
cfa8c481ecd8579332c3b9bf3c70017a,beginner,4,False,80,True,zeroToHero z = f2 (f4 z)
a76c8b31584d6e2cb7db24330117ba31,beginner,9,False,10,False,
9bc78bb9711051d12eb0cf09fe73caa5,expert,1,False,30,True,zeroToHero z = f z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,3,True,90,True,zeroToHero z = f3 $ f1 $ z
41c7ecbb9078a0d2720552fb65a38d15,beginner,5,True,40,True,zeroToHero z = snd $ f3 $ f1 z
72f6aa6e9f54df59ed39875c22b90b02,beginner,4,False,130,True,zeroToHero z = (f2 . f4) z
8c504585297d752bf8f72404bb51c725,beginner,2,True,70,True,zeroToHero z = mkHero (runZero z)
5e5909ce089e61816802c7053606efac,familiar,5,True,270,True,
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,3,True,50,True,zeroToHero z = f3 (f1 z)
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,5,True,160,True,zeroToHero z = snd (f3 (f1 z))
106ddf30d5cf4ba89fb7a25867b82454,familiar,2,True,80,True,zeroToHero z = mkHero ( runZero z )
f65be8697cf3254770cee5f7e9d6f18b,expert,2,True,50,True,zeroToHero z = mkHero $ runZero z
073b904594732b58954d9040484f000d,expert,3,True,60,True,zeroToHero z = f3 $ f1 z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,6,False,90,True,zeroToHero z =  f3 . f1 $ f2 z
461bfc1b262451aa9a7a7a126842be27,beginner,5,True,120,False,zeroToHero z = snd . f3 $ f1 z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,9,True,90,True,zeroToHero z = f2 $ (f1 . f1 . f3) $ z
595c751566cbd6aeb0c5bbc04b616c84,familiar,10,False,80,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
b77cb09b45671d1ecd010442e79fa160,knowledgeable,1,True,30,True,zeroToHero z = f z
239e0043be5dbcde254e38f89d8c3441,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
9bc78bb9711051d12eb0cf09fe73caa5,expert,7,False,170,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
177a5434cb9f13abdc8a16935acee7c5,familiar,2,False,20,True,zeroToHero z = mkHero (runZero z)
06f8f56d01f3e6904686589255233981,beginner,2,True,50,True,zeroToHero z = mkHero $ runZero z
374cada1e08c8eee9101f05dc809c1d1,familiar,4,True,60,True,zeroToHero z = f1 $ f4 $ z
2d2c7b0904b9fb9ef8efe96314d80d36,familiar,9,False,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,4,True,70,True,zeroToHero z = f2 (f4 z)
bc406fb6fb8b65b84a690f3112dd003d,familiar,9,False,40,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
75a17175255acc4fb1e2f689c8c4b382,beginner,2,False,30,True,zeroToHero z = mkHero(runZero(z))
33c577b1d13ecc99fb15062507d8972d,beginner,1,False,90,True,zeroToHero z = f(z)
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,10,False,40,False,
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,2,False,30,True,zeroToHero z = mkHero (runZero z)
322c12b3c3a069076fc1c4ab3f98d536,familiar,4,True,80,True,zeroToHero z = f2 $ f4 z
1965359c4ff9eb76f437c4841e8f3f9d,expert,4,True,240,True,zeroToHero z = f1 . f4 $ z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,2,False,60,True,zeroToHero z = mkHero (runZero z)
68c207e03aa48a1986b2ba1c2ef38634,familiar,3,True,80,True,zeroToHero z = f3 . f1 $ z
54f92f8c6453c31b7cc8b94a11ce804e,beginner,10,True,120,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
8bf0bb2b615aeef54ed306ce54c52eaa,familiar,4,False,60,True,zeroToHero z = (f1 . f4) z
77d715004884d0ba54c755231b19f078,familiar,1,True,20,True,zeroToHero z = f z
036df500b9df486003d652fa43d0dab2,knowledgeable,1,True,40,True,zeroToHero z = f z
02b9db0034efee5e3a0523f9b92adbb0,familiar,6,False,80,True,zeroToHero z = f3 $ f1 $ f2 z
d820e8981d4a1112d329c9540ef53b53,beginner,4,False,80,True,zeroToHero z = (f2 . f4) z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,1,False,190,True,zeroToHero z = f z
149efbe68c91ab4e3fef326ad8bf2e62,beginner,1,True,70,True,zeroToHero z = f z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,8,True,410,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
037da4fc1a962550843d2cccff5fd337,beginner,1,False,20,True,zeroToHero z = f(z)
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,10,True,170,True,zeroToHero z = f3 $ f2 . f2 $ f1 . f2 . f1 . f2 . f1 $ z
3c2de754de7e38d9a37ce200ec1c481d,familiar,3,True,20,True,zeroToHero z = f3 . f1 $ z
908705f2fc74e15f9ba20ef9874acbae,expert,6,False,260,True,zeroToHero z = f3 . f1 . f2 $ z
5ec2de8d67d1cb04f3628a386510e9b4,expert,8,False,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 $ z
eee07df2e1fd0a9c378b6628ed6d794b,beginner,8,False,230,True,zeroToHero ad bd cd z = f1(f1(fmap bd (f1 z)))
315ccd3386e321e430d2c1e4aa6f3197,familiar,8,True,240,True,zeroToHero ad bd cd z = f1 $ f1 $ fmap bd (f1 z)
71f3bd9db917605b0f61d285b5e1cbc9,familiar,9,True,180,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
2b0935e22cf677fa052cd73965365132,familiar,3,False,10,False,
81833ba6561ab089378f84d867fcac93,familiar,4,False,50,True,zeroToHero z = f2 $ f4 z
99daeb433a3288a6cd63e291a252101e,familiar,9,True,240,True,zeroToHero z = f2.f3.f1.f3 $ z
2eb31d9a71190e57ac020ecec8f49516,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
9556d7286acb1244ced99522e717f68a,beginner,7,True,320,True,zeroToHero z =  f2 (z) <*> (f1 (z) <*> f3 (z))
020104a99e4809e6ece519b2c08b3e66,beginner,1,True,50,True,zeroToHero z = f z
74d5d787eee0b327feff4f56f8c9f86b,familiar,3,True,70,True,zeroToHero z =f3 $ f1 z
5d8661ddcb173b1355d92ab87b62fded,beginner,5,True,220,True,zeroToHero z = snd $ f3 $ f1 z
e71c344438e3a36003f830dc835c26dd,beginner,2,False,60,True,zeroToHero z = mkHero $ runZero z 
161575be6f2e1d6a13f926e267d34e40,beginner,8,False,170,False,
fcc6d77976145411c15cf4688b9426a8,beginner,6,False,160,True,zeroToHero z = f3 $ f1 $ f2 z
0578d8b5ed2138eb69fe0e1767a14026,beginner,1,False,30,True,zeroToHero z = f(z)
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,2,True,10,True,zeroToHero z = mkHero (runZero z)
288207543a17160976505dab3d531274,expert,7,True,120,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
430d6e37cb18e6f265969b98f68aa6a4,knowledgeable,2,False,60,True,zeroToHero z = mkHero (runZero z)
3887f96ee8c41f3c00e03eb374c01402,knowledgeable,10,True,200,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,5,True,190,True,zeroToHero z = snd $ f3 $ f1 z
e43a150ca25e1ee975afdefa23805574,expert,6,True,30,True,zeroToHero z = f3 . f1 . f2 $ z
83da8892760572ef7c93ab8b61c673e9,expert,10,True,230,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
29f94f71239a0d22e6f2b395b579b473,beginner,2,False,30,True,zeroToHero z = mkHero $ runZero z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,7,True,1000,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
9b83522a3ac7401ad85a9d553dc4c8f3,familiar,1,False,20,True,zeroToHero z = f z
80f13c91cec9bf8bb2ace9ac04f200c0,knowledgeable,3,True,70,True,zeroToHero z = f3 . f1 $ z
2f8b546f5fdfb837df35b907570fbe4a,beginner,2,True,200,True,zeroToHero z = mkHero (runZero z)
a936103e22f17a7eda14722f7f7d285a,familiar,1,True,60,True,zeroToHero z = f z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,8,True,100,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z 
8e7cc5459359e4909144173557445d66,beginner,3,False,90,True,zeroToHero z = f3(f1(z))
53d0fe3de451b6f9de6e3d130f1835a1,knowledgeable,7,True,600,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
78016daf84b5c49cf1cb120c58554e86,familiar,1,True,20,True,zeroToHero z = f z
5d70cfb7d4e794ab497df440d82b5591,beginner,6,False,50,True,zeroToHero z = f3(f1(f2(z)))
8c504585297d752bf8f72404bb51c725,beginner,1,False,10,True,zeroToHero z = f z
375fc54bf00c742cb417b718db47e685,knowledgeable,6,False,140,True,zeroToHero z = (f3 . f1 . f2) z
416aa68001a78b7c0f965c1e43fcb02b,expert,4,True,20,True,zeroToHero z = f1 $ f4 z
56c31ad4db4a5e996af830a4a288840a,knowledgeable,10,False,60,True,zeroToHero z = f3.f2. f2.f1 . f2 . f1 . f2 . f1 $ z
bc406fb6fb8b65b84a690f3112dd003d,familiar,6,True,70,True,zeroToHero z = f3 . f1 . f2 $ z -- Zero b c a
b7373911aedcf66f2aa26f0756469e68,familiar,5,True,60,True,zeroToHero z = snd $ f3 $ f1 z
5cba4c78c5f83b65ce5d2a19d1a9db87,knowledgeable,6,False,200,True,zeroToHero z = f3 $ f1 $ f2 z
84856f180ba8b3fb1caacbd548902435,knowledgeable,9,False,160,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
d2c8f199d641e7b38e2df4d302a5e18e,beginner,3,False,70,True,zeroToHero z = f3 (f1 z)
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
51b15124f70f7ebc1f16bf42a5038df2,beginner,3,False,90,True,zeroToHero z = f3(f1 z)
c1f6c32edbe7e0318090c82b6e3d19f8,familiar,6,True,50,True,zeroToHero z = f3 . f1 . f2 $ z
fc62acd3d79d4f70f51e7c10495402e0,knowledgeable,5,False,120,True,zeroToHero z = snd . f3 $ f1 z
cb3a772d4781c0ec6779e6830be0ab1e,expert,4,True,60,True,zeroToHero z = f2 $ f4 z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,10,True,130,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z)))))))
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 z 
bef3912cbba62ec1424aa383e232f938,familiar,2,False,170,True,zeroToHero z = mkHero (runZero z)
d71efadd44f15a7c0e5119ff9ca31c64,beginner,1,True,20,True,zeroToHero z = f z
33c577b1d13ecc99fb15062507d8972d,beginner,3,False,30,True,zeroToHero z = f3(f1(z))
21f8447c7e404674365cc0b901fe7b2a,knowledgeable,5,True,290,True,zeroToHero z = (snd . f3 . f1) z
6b876ef3542923d6c9e028e2d27ffb30,expert,10,False,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,9,False,120,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,2,True,20,True,zeroToHero z = mkHero $ runZero z
574d2bb20c8952c0b0f4aaa3851d64c6,beginner,3,False,200,True,zeroToHero z = f3 (f1 z)
e2e8a0cbe00da99a13fe0ab5a9c380c8,familiar,6,False,50,True,zeroToHero z = f3 $ f1 $ f2 z
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,5,False,110,True,zeroToHero z = snd . f3 . f1 $ z 
93823b63e49b477e2e122fc299fb2772,beginner,6,True,80,True,zeroToHero z = (f3. f1 . f2) z
496a50236e53835b90ba8ccde4e6f95d,knowledgeable,4,True,30,True,zeroToHero z = f2 . f4 $ z
b03c366058de266ae33ff0a357f270af,familiar,3,False,60,True,zeroToHero z = f3 $ f1 z
10e6dee20c68d65b1a843a8f6e0216d7,familiar,9,False,50,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
c4af5d6bd855508270e7cd0927b0bd61,knowledgeable,1,False,10,True,zeroToHero z = f z
2841f32606cad750a81b715e70ec5aa9,familiar,6,True,130,True,zeroToHero z = f3 . f1 . f2 $ z
8c948338fb05a57f55a5dda98d20e181,familiar,5,False,160,True,zeroToHero z = snd $ f3 $ f1 z
e829c31e48e77e106fdb50fa723ca893,beginner,4,True,50,True,zeroToHero z = f2 (f4 z)
77538238b5957a40a2a4a92bb06ac1cc,beginner,10,False,300,True,zeroToHero z = f3$f2((f2.f1) . (f2.f1) . (f2.f1) $ z)
66f65089d3369efe07feb78ae3243a5b,beginner,8,False,640,True,"zeroToHero ad bd cd z =
  f2 $ f1 $ f1 $ fmap bd (f1 z)"
5ea2f10dec21a9378c2ef3ff83c27e60,familiar,1,False,10,True,zeroToHero z = f z
b227975f372f0422ce0593b0528d3997,expert,8,True,110,True,zeroToHero ad bd cd z = f2 (f1 $ f1 $ fmap bd $ f1 z)
b227975f372f0422ce0593b0528d3997,expert,1,False,40,True,zeroToHero z = f z
1c2275472fae96eace450a9d8a53cd65,familiar,10,True,170,True,zeroToHero z = f3.f2.f2.f1.f2.f1 .f2 . f1 $  z
a69e60b4125d00c7737c8c80349a4d39,familiar,7,True,140,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
251f4873807a296c24f0d8976a5a9878,knowledgeable,3,True,40,True,zeroToHero z = f3 . f1 $ z
7113b1f18218da0db63b46782de37394,beginner,4,False,40,True,zeroToHero z = f2 (f4 z)
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,3,False,50,True,zeroToHero z = f3 . f1 $ z
b44b3098647559c6b2404fa8a6590cf2,expert,6,False,90,True,zeroToHero z = f3 $ f1 $ f2 z
29f94f71239a0d22e6f2b395b579b473,beginner,4,False,80,True,zeroToHero z = f2 $ f4 z
0141731ee53fbaf26454f202b948b443,knowledgeable,5,False,430,False,
aed93db9addadf48ee98c302fce91107,expert,5,False,150,True,zeroToHero z = snd $ f3 $ f1 z
1efec9c9817cb54886025b9d86ed2d6b,beginner,10,False,130,True,zeroToHero z = f3 $ f2.f2. f1 $ f2 $ f1 $ f2 $ f1 z
a69e60b4125d00c7737c8c80349a4d39,familiar,8,False,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
3e7678d51165a906eb109b5db000dcc1,beginner,1,True,10,True,zeroToHero z = f z
4f985fc706392b36e4e5161f89f2b6df,familiar,10,True,120,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
89de51742f83639ec768fa12ca85bc15,beginner,8,False,140,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
35b6f5c8043d3967a39351175cbee6cc,knowledgeable,8,True,260,True,zeroToHero ad bd cd z = f2 $ f1 . f1 $ fmap bd $ f1 z
6b4509c69a94ac85a4e90ada8e773dc0,beginner,9,True,150,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
eb7817a0f19f682cd8c466a8d39cd834,expert,6,True,90,True,zeroToHero z = f3 $ f1 $ f2 z
83da8892760572ef7c93ab8b61c673e9,expert,9,False,130,True,zeroToHero z = f2 . f1 . f1 $ f3 z
e71c344438e3a36003f830dc835c26dd,beginner,3,True,130,True,zeroToHero z = f3 . f1 $ z
72f6aa6e9f54df59ed39875c22b90b02,beginner,10,False,260,True,zeroToHero z = f3 $ (f2 . f2 . f1 . f2 . f2 . f2 .  f2 . f2 . f1 . f2 . f2 . f2 . f2 . f2 . f1) z
fd71c9dee4d1dba29477919df22cafcf,beginner,1,True,70,True,zeroToHero z = f z
9efb5a555b981e798b7851a0a7bbc099,expert,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
f178b52a752fffb7fb215637f20a6b31,beginner,4,False,40,True,zeroToHero z = (f2 . f4) z
66d28b6fa5a0eef70c14eda4c45736f6,beginner,4,True,40,True,zeroToHero z = f1 $ f4 z
0ab431b938f1e6e6ca64914714224855,beginner,2,True,100,True,zeroToHero z = mkHero $ runZero z
aaa8e289c3498763e59ed320870664e5,familiar,7,True,260,False,
8e60d885d8ca187fa23c1dc1687ccdd5,expert,4,False,50,True,zeroToHero z = f2 (f4 z)
44a27dc39f99711fd7ec764447360a8e,familiar,9,True,50,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
732be61c2043f15be83b185616be20f7,expert,6,True,40,True,zeroToHero z = f3 $ f1 $ f2 z
54aff1d519321bac7a8b32de30211648,familiar,7,True,560,False,
8d9396a642f09697dd1b6df03a7b8ee7,beginner,7,False,220,False,
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,7,True,100,True,zeroToHero z = (f2 z) <*> ( (f1 z) <*> (f3 z) )
eab930214cdcb976d7fc0b13a9e62a64,beginner,4,True,330,True,zeroToHero z = f2 $ f4 z 
ebd9746d5187283448a9db7e66c2319d,beginner,5,False,410,True,zeroToHero z = (snd $ (f3 . (f1 $)) z)
a7c22af0436e5d6bf72f6f8511fb54e7,knowledgeable,3,False,150,True,zeroToHero z = f3 . f1 $ z
ede764152520bb47ccc2593d993fa23c,knowledgeable,4,True,70,True,zeroToHero z = f1 $ f4 z
0578d8b5ed2138eb69fe0e1767a14026,beginner,6,True,120,True,zeroToHero z = f3(f1(f2(z)))
d8537eca1851b264dfc7e4196f1669c4,familiar,3,True,90,True,zeroToHero z = f3 (f1 z)
1787562e97b9c4727b4d3cd748ac2679,beginner,8,False,200,True,zeroToHero ad bd cd z = (f2. f1 .f1)((fmap bd)(f1 z))
29a2611b38a945c1d4655c2bfec1cb87,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
3038b365758afb1c0c3843f66d6bfdd0,beginner,3,True,10,True,zeroToHero z = f3 . f1 $ z
5ec2de8d67d1cb04f3628a386510e9b4,expert,1,True,10,True,zeroToHero z = f z
6dc38c865477d53d7ba6cc73f911c97b,beginner,8,True,200,True,zeroToHero ad bd cd z = (f2 . f1 .f1 . (fmap bd) . f1) z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,6,False,110,True,zeroToHero z = (f3 (f1 (f2 z)))
80d125644136c9b969bb5083bdd926c6,knowledgeable,7,True,80,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
8c948338fb05a57f55a5dda98d20e181,familiar,8,True,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
b6753504ff25073ef6c91bd41f5f3df1,familiar,4,True,40,True,zeroToHero z = (f2 . f4) z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,3,True,80,True,zeroToHero z = f3 $ f1 z
317d84c5be7a9dd1cf8b36368ea1a3d3,knowledgeable,6,False,140,True,zeroToHero z = f3 $ f1 $ f2 z
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,7,False,40,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
6b3655259fd6880a1523d544ec84f9bb,expert,1,False,30,True,zeroToHero z = f z
049eb742e1bbb2d3d6dccc08ced702b0,familiar,10,False,420,True,"zeroToHero z = let
    z0 = f1 z
    z1 = f2 z0
    z2 = f1 z1
    z3 = f2 z2
    z4 = f1 z3
    z5 = f2 $ f2 z4
  in f3 z5"
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,6,True,260,True,zeroToHero z = (f3.f1.f2) z
068522e9db71b909ab297aac4691fcf5,expert,5,True,30,False,
33bd1ceb89201901ba1934d9a36c9ec0,familiar,6,False,230,True,zeroToHero z = f3 $ f1 $ f2 z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,2,True,60,True,zeroToHero z = mkHero $ runZero z
2b0935e22cf677fa052cd73965365132,familiar,1,False,120,True,zeroToHero z = f z
b59994bff73d141b1a2c66482c2151a0,familiar,5,True,50,True,zeroToHero z = snd .f3 . f1 $ z
8318c43a9e3954fa71dc933291c2a292,beginner,5,True,60,True,zeroToHero z = snd .f3 . f1 $ z
249dc8fb7be3ed47d33af757d9038206,beginner,1,False,40,True,zeroToHero z = f z
75385097af02152beed4773818a955a3,familiar,5,True,680,True,zeroToHero z = f2 z
259ee297b4518e90f9013fd8ad3e3315,knowledgeable,4,False,90,True,zeroToHero z = f2 $ f4 z
ccd5427521b094cdc77d7c62927f96fd,familiar,8,False,270,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,2,False,40,True,zeroToHero z = mkHero (runZero z)
dffe17e655b6287345d87c2ea73354cd,familiar,8,False,80,True,zeroToHero ad bd cd z =  f2 $ f1 $ f1 $ fmap bd (f1 z)
b0b2f6212bd1b96032905141c6f4273d,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,6,False,70,True,zeroToHero z = f3 . f1 . f2 $ z
ad4ea90fe54ea8c37e81f00f31a87511,familiar,2,True,30,True,zeroToHero z = mkHero (runZero z)
5a105700f8488e7eff952d9abc8f2ff2,beginner,8,True,160,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . (fmap bd) . f1) z
5f5e64cf8f9cd1aca85ad8db8213ac1d,knowledgeable,3,False,70,True,zeroToHero z = f3 $ f1 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,8,True,310,True,zeroToHero ad bd cd z = f2 (f1 (f1 ((fmap (bd)) (f1 z))))
8354f7811dd01e64e50f7a93bc9496a3,beginner,8,True,220,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap(bd)(f1 z)
202f7f618cdd51a1de903ee5c2425ebd,expert,4,True,40,True,zeroToHero z = f2 (f4 z)
a067bd60627fd8c741c321c1ddb432e6,beginner,5,True,440,True,zeroToHero z = snd $ f3 $ f1 z
044270f5b1ec09e883f4f1542b78e7ad,familiar,4,True,60,True,zeroToHero z = f2 $ f4 z
d7459a69ce731fa2842474ef808620e9,knowledgeable,6,True,110,True,zeroToHero z = f3 $ f1 $ f2 $ f2 z
c8a4fd2e148384683c42c10c20542a28,familiar,10,False,90,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
6489adf3f7229cadb5f4950842c98ab8,familiar,2,False,30,True,zeroToHero z = mkHero (runZero z)
9d5377de61f5158f7da60d53b4246507,expert,6,True,40,True,zeroToHero z = f3 (f1 (f2 z))
8e7cc5459359e4909144173557445d66,beginner,1,False,10,True,zeroToHero z = f z
b44b3098647559c6b2404fa8a6590cf2,expert,8,False,70,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
8ee5cee8acd13cf7af7220f27126b3be,expert,6,False,140,True,zeroToHero z = f3 . f1 . f2 $ z
68c207e03aa48a1986b2ba1c2ef38634,familiar,7,True,220,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
e9844f2d7742e45ab050686bf58e7ac4,beginner,3,True,40,True,zeroToHero z = f3 $ f1 z
fd71c9dee4d1dba29477919df22cafcf,beginner,2,False,10,False,
1ee12e3bd9f7c8c2df54139d4c14d2c8,knowledgeable,1,True,40,True,zeroToHero z = f z
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,6,True,410,True,zeroToHero z = f3 (f1 (f2 ( z)))
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,5,True,110,True,zeroToHero z = snd .f3 . f1 $ z
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,5,False,90,True,zeroToHero z = (snd.f3.f1) z
66583fff7e95f35729ed3529d71d0875,knowledgeable,10,False,100,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
acdaa82e7aa11bbdf168c17a2cb9e933,expert,7,True,180,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
6ac4a464c2a5958d94883aa409181cac,familiar,7,False,260,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,7,False,130,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,7,False,180,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
88b8797619fd65bfb4c04d76fb2f639d,beginner,10,True,560,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1. f2 . f1) z
d60e97fb52c8996a18ae677dc829de63,familiar,8,False,90,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,9,False,50,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
1a964a7c27b11d7ce3facdc46ce46c67,familiar,4,True,100,True,zeroToHero z = f2$ f4 z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,4,True,210,True,zeroToHero z = f2 $ f4 z
349dd45b3a3344bdf35e395faf7347e9,beginner,2,False,110,True,zeroToHero z = mkHero (runZero z)
8c6c566935e9c2c4ec38f42af79bcf5a,expert,2,True,50,True,zeroToHero z = mkHero (runZero z)
3eb8b5fcff4d6abb23bff65cf72b6026,familiar,1,False,20,True,zeroToHero z = f z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,4,False,70,True,zeroToHero z = f2 $ f4 z
339aea35764e6d2ecf30971aebbc4508,familiar,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
5ad07699bde03699bc8b755ce32a0434,familiar,7,False,80,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
b9c21f430c2ff17e1f3c4e1a3ae6e26f,familiar,4,True,100,True,zeroToHero z = (f2.f4) z
073b904594732b58954d9040484f000d,expert,5,True,150,True,zeroToHero z = snd $ f3 $ f1 z
5ad07699bde03699bc8b755ce32a0434,familiar,2,True,30,True,zeroToHero z = mkHero (runZero z)
5d8661ddcb173b1355d92ab87b62fded,beginner,6,False,60,True,zeroToHero z = f3 $ f1 $ f2 z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,3,False,50,True,zeroToHero z = f3 $ f1 z
a487fc3524faad7064ac73151634d102,familiar,10,False,140,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
2115be84d7f853336110188ca2b18975,beginner,3,False,100,True,zeroToHero z = f3(f1(z))
cc09dca6b84568e564b3076d65b2f352,expert,7,False,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
6bbab373b04a4119d2dbfdfc7bb3b7b5,beginner,5,False,90,True,zeroToHero z = snd $ (f3 . f1) z
84aef926153af697548ae8f3a23247bc,familiar,6,True,260,False,
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,3,False,50,True,zeroToHero z = (f3 . f1) z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,9,False,180,True,zeroToHero z = f2 $ f1 . f1 . f3 $ z
a15bae08ec8fcf0077c4f69419e583fd,familiar,5,True,80,True,zeroToHero z = snd $ f3 $ f1 z
466d17ea05aeb9f643ea75d0c666d9c0,expert,4,True,20,True,zeroToHero z = f2 $ f4 z
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,2,False,40,True,zeroToHero z = mkHero $ runZero z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,3,False,160,True,zeroToHero z = (f3 . f1) z
be8d8a2f250a65de067376ffdc252fa1,familiar,5,False,390,True,zeroToHero z = (snd . f3 . f1) z
f6c5e2a6089fc90204aa3f5b9c5e7a17,familiar,6,False,180,True,zeroToHero z = f3 . f1 . f2 $ z
86273412b0368ec8e1679356009568ca,beginner,10,False,120,True,zeroToHero z = f3.f2. f2.f1.f2.f1.f2.f1 $ z
d05e5e910f80ad1ca07d6fc6031d7844,beginner,1,True,30,True,zeroToHero z = f z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,6,False,250,True,zeroToHero z = f3 $ f1 $ f2 z
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,4,False,70,True,zeroToHero z = f2 $ f4 z
6b876ef3542923d6c9e028e2d27ffb30,expert,9,True,120,True,zeroToHero z = (f2 . f1 . f1 . f3) z
8c1b64e28d1b78428ccfda219f4083ee,beginner,6,True,30,True,zeroToHero z = f3 . f1 . f2 $ z
5ec2de8d67d1cb04f3628a386510e9b4,expert,9,True,260,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
06afcfbc541160a8ab34cf4e19907ed6,familiar,4,True,60,True,zeroToHero z = f2 $ f4 z
ceeb8138043b5b87a596111a306e5a91,familiar,2,True,70,True,zeroToHero z = mkHero $ runZero z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z 
a487fc3524faad7064ac73151634d102,familiar,4,False,50,True,zeroToHero z = f2 . f4 $ z
ccd5427521b094cdc77d7c62927f96fd,familiar,10,False,100,True,zeroToHero z = f3 . f2 . f2 . f1 . f2. f1 . f2 . f1 $ z
0dcc0151dbd0be28764a2b57eff11000,familiar,7,False,460,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
7d32fe7ba7e22f55ec0ca07926f89990,familiar,2,True,150,True,zeroToHero z = mkHero $ runZero z
595c751566cbd6aeb0c5bbc04b616c84,familiar,9,True,70,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,8,True,140,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
60fa89c5b0eb174fbab3104b0f1bd7f4,knowledgeable,4,False,90,True,zeroToHero z = f2 (f4 z)
d497b0fc285ce52898596505f1eef8ec,beginner,6,True,150,True,zeroToHero z = (f3.f1. f2.f1. f2. f1) z
9784b6b5360f38fc98aa668c8d8117a3,knowledgeable,4,True,30,True,zeroToHero z = f2 $ f4 z
d497b0fc285ce52898596505f1eef8ec,beginner,1,False,30,True,zeroToHero z = f z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,1,True,30,True,zeroToHero z = f z
c4af5d6bd855508270e7cd0927b0bd61,knowledgeable,4,True,50,True,zeroToHero z = f2 $ f4 z
a487fc3524faad7064ac73151634d102,familiar,8,False,190,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
cd98683effaa2b7afe47e09ab3ad9724,beginner,2,False,190,True,zeroToHero z = mkHero (runZero z)
dcd4bba03614a4eee62471c743e04b59,familiar,7,False,100,False,
b7373911aedcf66f2aa26f0756469e68,familiar,6,False,120,True,zeroToHero z = f3 $ f1 $ f2 z
a4eb8c15a519a0c94a9de4dd06e0425c,familiar,10,False,10,False,
b98e47c156d5fd3f9c5995b8b055457e,familiar,9,True,140,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,8,True,670,True,zeroToHero ad bd cd z =  f2 $ f1 $ f1 $ fmap bd $ f1 z
dc2a36f02119992fe6eb384269984ab1,beginner,3,True,70,True,zeroToHero z = (f3 . f1) z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,8,True,240,True,zeroToHero ad bd cd z =  f2 . f1 . f1 . fmap bd $ f1 z
77d715004884d0ba54c755231b19f078,familiar,7,True,90,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
4ad3a38d3782983528bb3aaec4c5af59,familiar,2,False,70,True,zeroToHero z = mkHero $ runZero z
73af593e588b10cc6b3097ba50d46b42,beginner,7,True,270,False,
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,5,False,200,True,zeroToHero z = snd $ f3 $ f1 z
21b047e6005a0ade9fe9f31543a23bc9,familiar,5,True,230,True,zeroToHero z = snd . f3 $ f1 z
e27f9dd05bee48b1bad5723e00cf75f1,knowledgeable,10,False,90,False,
7f08acf129eca9d004149d89a1158573,familiar,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,3,True,70,True,zeroToHero z = f3 $ f1 z
bef3912cbba62ec1424aa383e232f938,familiar,10,False,110,True,zeroToHero z = f3.f2.f2.f1.f2.f1.f2.f1 $ z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,10,False,100,True,zeroToHero z = f3.f2.f2.f1.f2.f1.f2.f1 $ z
9b7227062d67fb683c392ddbf64b5222,familiar,4,True,30,True,zeroToHero z = f2 $ f4 z
2cc4cfb2360f56ee9ddaef5c23c1aa0d,familiar,10,True,140,True,zeroToHero z = f3 $ f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
a6ebd515387c8af9fdbc4e59eeb2b4ab,beginner,3,True,50,True,zeroToHero z = f3 (f1 z)
1965359c4ff9eb76f437c4841e8f3f9d,expert,10,True,320,False,
168aae1b8d77b74801cc0f9740439d2c,familiar,1,True,30,True,zeroToHero z = f z
380d2555680e2d6e2c9165ca20652861,familiar,8,True,120,False,zeroToHero ad bd cd z = f2  . f1  . f1  . fmap bd  . f1 $ z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,7,False,200,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
283e204a4ca992349c112962d27bac24,familiar,1,True,10,True,zeroToHero z = f z
826851ce83712dc511a8fc9833b2b506,familiar,6,False,90,True,zeroToHero z =  f3 . f1 . f2 $ z
5fc7f1a33b376f461b2d19d98b2f36c3,knowledgeable,1,False,30,True,zeroToHero z = f z
d7459a69ce731fa2842474ef808620e9,knowledgeable,4,True,190,True,zeroToHero z = f2 $ f4 z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,8,True,420,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
553824890928cfa76e762d96a3d9583d,familiar,4,False,20,True,zeroToHero z = f2 (f4 z)
33bd1ceb89201901ba1934d9a36c9ec0,familiar,1,True,50,True,zeroToHero z = f z
4bcdef3f74227300748ab595449f6ac4,expert,5,False,120,True,zeroToHero z = snd . f3 $ f1 z
106ddf30d5cf4ba89fb7a25867b82454,familiar,5,False,130,True,zeroToHero z = snd (f3 (f1 z))
6ac4a464c2a5958d94883aa409181cac,familiar,5,False,140,True,zeroToHero z = snd $ f3 $ f1 z
ccd5427521b094cdc77d7c62927f96fd,familiar,2,False,100,True,zeroToHero z = mkHero (runZero z)
ac287905e60629831c0479d21349b408,beginner,4,False,140,True,zeroToHero z = f2 (f4 z)
c0aa3de07f483031ad49037a6478b728,beginner,7,True,320,False,
348d186efed4ccc3b842ba4820ed560c,beginner,6,True,170,True,zeroToHero z =f3 (f1 (f1 (f1 (f2 z))))
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,6,False,120,True,zeroToHero z = f3 . f1 . f2 $ z
39771b67e3f159523af8c53e65005375,beginner,7,False,270,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
327659000d76a023090acb4b83f3bc8d,expert,4,False,20,True,zeroToHero z = f2 . f4 $ z 
3c1a2fe0d288739395c47abc2cb08055,beginner,4,True,70,False,
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,7,True,320,True,zeroToHero z = (<*>) (f2 z) $ (f1 z) <*> f3 z
64d7941452c82840603e2ca47cf57498,familiar,3,False,270,True,zeroToHero z = f3 . f1 $ z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,5,True,260,True,zeroToHero z = snd . f3 $ f1 z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,9,False,130,True,zeroToHero z = f2 $ f3 $ f1 $ f3 $ z
95680b0ee2e51ab6a84d616db8d9a375,knowledgeable,2,True,110,True,zeroToHero z = mkHero $ runZero $ z
732be61c2043f15be83b185616be20f7,expert,5,False,100,True,zeroToHero z = snd $ f3 $ f1 z
bf03a7c2d505604c908f2a9138b15838,expert,6,True,80,True,zeroToHero z = f3 . f1 . f2  $ z
379fa5da662772f3b85af35d37a82aee,beginner,8,True,260,True,zeroToHero ad bd cd z =  f2 $ f1 $ f1 $ fmap bd $ f1 z
319c7c8624509e3480b8bc307052552f,familiar,10,False,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
73af593e588b10cc6b3097ba50d46b42,beginner,5,True,770,True,zeroToHero z =  snd (f3 (f1 z))
9efb5a555b981e798b7851a0a7bbc099,expert,9,False,50,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
75e43232e5bc0e2bc28f731b4db3c616,knowledgeable,4,False,40,True,zeroToHero z = f2 . f4 $ z
aaa8e289c3498763e59ed320870664e5,familiar,3,True,250,True,zeroToHero z = (f3 . f1) z
179acc713889ea3015b9eb8e2cddb2fb,familiar,5,True,230,True,zeroToHero z = snd . f3 . f1 $ z
9788c4c1db38610b1f9bc51429c008b1,knowledgeable,10,False,70,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
322c12b3c3a069076fc1c4ab3f98d536,familiar,9,False,230,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
eb95e06455965d31bf37d68b50fec78a,familiar,10,True,110,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
ff49fd2aa9b39a2ed0162df52dc02552,familiar,7,False,110,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
066558bd525749f4a507fa085ce7fc10,expert,4,True,50,True,zeroToHero z = (f2 . f4) z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,2,True,30,True,zeroToHero z = mkHero $ runZero z
df5f40fcb2aa072013c7527113246ce5,familiar,3,False,20,True,zeroToHero z = f3 (f1 z)
78e382632d8a09864de26ccae6e4d830,beginner,3,True,20,True,zeroToHero z = f3 $ f1 z
1c2275472fae96eace450a9d8a53cd65,familiar,7,False,140,True,zeroToHero z =  (f2 z) <*> ((f1 z) <*> (f3 z) )
716248ea595a9ae1505b2085577bf74f,familiar,6,False,170,True,zeroToHero z = f3 $ f1 $ f2 z
9ed4196eb46dd151fd0b202ce8ba03ca,familiar,3,False,70,True,zeroToHero z = f3 . f1 $ z
83d486ab225a579bf5e0fd580b8d488e,beginner,5,True,790,True,zeroToHero z = (.) snd f3 (f1 z)
315ccd3386e321e430d2c1e4aa6f3197,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero z
6b876ef3542923d6c9e028e2d27ffb30,expert,2,False,20,True,zeroToHero z = mkHero (runZero z)
6071ee5d0a56aa7b10da793e72eb50b0,familiar,2,True,60,True,zeroToHero z = mkHero $ runZero $ z
7c1521df31f119e2453c761cc580ced7,beginner,2,True,140,True,zeroToHero z = mkHero (runZero z)
bef3912cbba62ec1424aa383e232f938,familiar,8,False,320,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 $ z
365e3550feaf68b3a0a97668415f9186,expert,6,True,60,True,zeroToHero z = f3 (f1 (f2 z))
0e65f4d6c50cbc40d1576c21d34a4f96,beginner,7,False,60,False,
f0bd0aa87509b9c117e5d91992f83a4c,knowledgeable,1,True,90,True,zeroToHero z = f z
251f4873807a296c24f0d8976a5a9878,knowledgeable,2,False,60,True,zeroToHero z = mkHero $ runZero z
4bcdef3f74227300748ab595449f6ac4,expert,4,True,60,True,zeroToHero z = f2 $ f4 z
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,6,False,170,True,zeroToHero z = f3 . f1 . f2 $ z
319c7c8624509e3480b8bc307052552f,familiar,3,True,30,True,zeroToHero z = f3 $ f1 z
6186d9a73a87a3b1292aa0e83d2071a5,beginner,2,False,80,True,zeroToHero z = mkHero (runZero z)
9dde40a638f15c2b9fef4aaf21ef1bc1,knowledgeable,6,True,60,True,zeroToHero z = f3 . f1 . f2 $ z
e71487adcf03f4002519764ee6d60f6f,familiar,3,False,20,True,zeroToHero z = f3 (f1 z)
099d1453bfcb2e83c4cbd95e2946d5fc,beginner,1,True,20,True,zeroToHero z = f z
0d6c234e57bd19ceaf7e066b0443f882,familiar,7,False,80,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z)
436911b15142187d097ead2562a4aadb,beginner,6,True,110,True,zeroToHero z = f3 . f1 . f2 $ z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,10,True,340,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
0dcc0151dbd0be28764a2b57eff11000,familiar,1,False,10,True,zeroToHero z = f z
8c948338fb05a57f55a5dda98d20e181,familiar,6,True,260,True,zeroToHero z = f3 $ f1 $ f2 z
09c1196fc323d1408fa0023f0e8e4798,beginner,1,False,40,True,zeroToHero z = f z
85e380dc56488079d9f8c48056a1686d,beginner,1,True,50,True,zeroToHero z = f z
c95e2ff21206c9c14353e73ce1eedd65,familiar,6,False,100,True,zeroToHero z = f3 . f1 $ f2 z
e2ae58a57f2ce882e576483d31eb17f3,beginner,4,True,50,True,zeroToHero z = f2 . f4 $ z
3c16c6a2c9b5676ebdebf9b99a7b00b4,familiar,4,True,80,True,zeroToHero z = f1 $ f4 z
466d17ea05aeb9f643ea75d0c666d9c0,expert,8,True,80,True,zeroToHero ad bd cd z = f1 . f1 . fmap bd . f1 $ z
05b5816c2063905f176c9e3a8ff6beda,beginner,9,True,80,False,zeroToHero z = f2 $ f3 $ f1 $ f3 z
9eef7f463b0da0ee012fab060eac779c,familiar,3,True,100,True,zeroToHero z = f3 $ f1 z
74a3ac676d73807f247e6d1bd68fbc92,beginner,10,True,230,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,10,True,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,9,False,90,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
a85dc5f8bb91acc99c89c0ed0883a248,familiar,10,False,540,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,2,True,20,True,zeroToHero z = mkHero (runZero z)
ca69bf978973c7334aafd6d503d5a2b1,knowledgeable,1,False,40,True,zeroToHero z = f
c11c3627359baa856c261d83452543c1,beginner,1,True,40,True,zeroToHero z = f(z)
6a057403f7429f843b2a1293b8ca2384,expert,10,True,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
64d7941452c82840603e2ca47cf57498,familiar,4,True,350,True,zeroToHero z = f2 $ f4 z
b44b3098647559c6b2404fa8a6590cf2,expert,4,False,20,True,zeroToHero z = f1 $ f4 z
b44b3098647559c6b2404fa8a6590cf2,expert,7,True,130,True,zeroToHero z = (f2 z) <*> (f1 z <*> f3 z) 
ccd5427521b094cdc77d7c62927f96fd,familiar,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
07c051cc3ca560d0169cc3d454b30075,beginner,3,True,260,True,zeroToHero z = f3 $ f1 z
74a3ac676d73807f247e6d1bd68fbc92,beginner,3,False,50,True,zeroToHero z = f3 . f1 $ z
c0aa3de07f483031ad49037a6478b728,beginner,1,True,20,True,zeroToHero z = f z
d87c7d2293a0203f6f5d2d85235bfbd2,expert,5,False,60,True,zeroToHero z = snd . f3 . f1 $ z
7a4511928ad53d288316232cef6f711f,beginner,1,False,10,True,zeroToHero z = f z
f6fd39c8acc5e6c9c2604c3b37105361,knowledgeable,6,True,210,True,zeroToHero z = f3 $ f1 $ f2 z
9f91417c16be5e4e9ec90049d5a4e05e,familiar,4,False,60,True,zeroToHero z = (f2 . f4) z
466d17ea05aeb9f643ea75d0c666d9c0,expert,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
b46446fe20e378132c0c723e82dbbef1,beginner,1,True,10,True,zeroToHero z = f z
1a6ca6e2899dbe9923e2cdb66c19869b,expert,7,False,160,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
66f65089d3369efe07feb78ae3243a5b,beginner,3,True,410,True,"zeroToHero z =
  f3 $ f1 z"
3df35eabe2c183efbc898ebb7328055c,expert,7,False,290,True,zeroToHero z =  (f2 z) <*> ((f1 z) <*> (f3 z))
d60e97fb52c8996a18ae677dc829de63,familiar,5,True,60,True,zeroToHero z = (snd . f3 . f1) z
0444e0853db3559293894e2bee511610,expert,8,True,130,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
6ca28d0067e227340550b638ba710153,knowledgeable,7,True,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
4a4182471eab00f6c049de0c1d201828,knowledgeable,4,False,50,True,zeroToHero z = f1 (f4 z)
54aff1d519321bac7a8b32de30211648,familiar,2,False,50,True,zeroToHero z = mkHero(runZero(z))
43b9689075115da4d2135b9748152df9,beginner,5,True,890,True,zeroToHero z = (snd . f3 . f1) z
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,8,True,150,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap (bd) (f1 z)
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,8,True,180,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd (f1 z)
91192558951e4e08dc37ab884444d3e8,beginner,2,True,50,True,zeroToHero z = mkHero $ runZero z
9e7dbd54cfd0de0ec59b50947765b5bd,familiar,7,True,240,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> (f3 z))
80e773e6df1378548c019d109f9d0ba1,knowledgeable,6,True,90,True,zeroToHero z = f3 . f1 . f2 $ z
f813dd7f615c66b5570785872ecbe5a9,knowledgeable,1,False,30,True,zeroToHero z = f z
a6fd94d64c8089e3190cb71d78d663f4,knowledgeable,5,False,840,True,zeroToHero z = snd $ f3 $ f1 z
8e7ff147353a2b2b7e01877360e4f542,expert,10,True,350,True,zeroToHero z = (f3 . f2) . (f2 . f1) . (f2 . f1) . (f2 . f1) $ z
7f31d88c413e01ff75b909733f21b1e4,beginner,4,True,120,True,zeroToHero z = (f2.f4) z
a3d1c188a82983746e191e6a3494f475,knowledgeable,9,True,180,True,zeroToHero z = f2 . f3 . f1 $ f3 z
81833ba6561ab089378f84d867fcac93,familiar,7,True,490,True,zeroToHero z = (<*>) (f2 z) $ (<*>) (f1 z) $ f3 z
b77cb09b45671d1ecd010442e79fa160,knowledgeable,2,False,40,True,zeroToHero z = mkHero (runZero z)
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,1,True,10,True,zeroToHero z = f z
9e4232be45b86a3bdaa1ffbe59d3d1a7,familiar,3,True,60,True,zeroToHero z = f3 $ f1 z
5b712cfc1eecdea7920751b0d8e5672d,beginner,3,False,30,False,
05b5816c2063905f176c9e3a8ff6beda,beginner,7,True,960,False,
b6a12dd45f32d429738234ee86c7b99d,knowledgeable,3,False,30,True,zeroToHero z = f3 (f1 z)
90f601abd4ce7b8ecd6b931ca2641151,knowledgeable,9,False,200,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
9556d7286acb1244ced99522e717f68a,beginner,4,False,310,True,zeroToHero z = ($)z
aed93db9addadf48ee98c302fce91107,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
8c504585297d752bf8f72404bb51c725,beginner,7,False,410,True,zeroToHero z = ((<*>)(f2 z)) (((<*>)(f1 z)) (f3 z))
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,4,False,90,True,zeroToHero z = f2 $ f4 z
6a057403f7429f843b2a1293b8ca2384,expert,4,True,30,True,zeroToHero z = f2 $ f4 z
310a4ff62a265269ce6a8bd5670ea461,knowledgeable,6,False,10,False,
251f4873807a296c24f0d8976a5a9878,knowledgeable,1,True,20,True,zeroToHero z = f z
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,2,True,30,True,zeroToHero z = mkHero (runZero z)
eb7817a0f19f682cd8c466a8d39cd834,expert,4,True,50,True,zeroToHero z = f2 $ f4 z
18697b0526cf7caa13928d0b12a8d609,knowledgeable,9,False,50,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,9,True,120,True,zeroToHero z = f2 . f1 . f1 . f3 $ z
f6dee05b6426cd0cc6ab69f7948b7cbd,beginner,3,True,40,False,
3634c79dc9eb17e75aef4386b6517551,beginner,2,True,180,True,zeroToHero z = mkHero (runZero z)
d87c7d2293a0203f6f5d2d85235bfbd2,expert,2,True,30,True,zeroToHero z = mkHero (runZero z)
d01ea511919a1b18cab47fbf8316c83f,knowledgeable,1,True,30,True,zeroToHero z = f z
94e02dd2744a3b1c3776c5e7ad69cbe6,familiar,8,False,160,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
7fd454e504c635864caac8e36043e2cf,beginner,8,True,260,True,zeroToHero ad bd cd z = f2 (f1 (f1 ((fmap bd) (f1 z))))
d4bc310b6951ce93089ef4fc893791c1,familiar,4,False,30,True,zeroToHero z = f2 $ f4 z
fd2e61ac98cfd5ba70f806db58fa8bdf,familiar,2,True,50,True,zeroToHero z = mkHero $ runZero z
5df1ee4edd52d872eadffaef2554458f,knowledgeable,1,False,20,True,zeroToHero z = f z
d05e5e910f80ad1ca07d6fc6031d7844,beginner,3,True,110,True,zeroToHero z = f3 (f1 z)
ab369925f2b5bc9a8d1d23f0c2ada9a8,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
443384fc7a564ff34541411705b582a1,familiar,5,True,140,True,zeroToHero z = snd . f3 . f1 $ z
77d715004884d0ba54c755231b19f078,familiar,5,True,80,True,zeroToHero z = snd .f3 . f1 $ z
0ffe6029b3220feb9b79e307b7e15045,beginner,2,True,80,True,zeroToHero z = mkHero (runZero z)
7dddb1ea38b6a3b1a19bd6e12de77655,knowledgeable,7,True,150,False,
fce4266c12e5fb681a30770f7b33e9d8,knowledgeable,9,False,100,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,7,True,290,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
83d486ab225a579bf5e0fd580b8d488e,beginner,9,True,170,True,zeroToHero z = (.) f2 f3 ((.) f1 f3 z)
f8eba49d3046fac6c06ff676b1dbf8ba,familiar,5,False,180,False,
571ad98d2249a4842f7350843005a31b,familiar,9,True,100,True,zeroToHero z = (f2 . f1 . f1 . f3) z
7e7dc16519dc47acd9848df9ebb9ab2b,familiar,4,True,70,True,zeroToHero z = (f2 . f4) z
1c2275472fae96eace450a9d8a53cd65,familiar,1,False,20,True,zeroToHero z = f z
3038b365758afb1c0c3843f66d6bfdd0,beginner,9,True,90,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
4a4182471eab00f6c049de0c1d201828,knowledgeable,9,True,130,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
595dcc6fd0ea2dd3819ba831f9c6ab68,beginner,4,False,90,True,zeroToHero z = f2 $ f4 z
93823b63e49b477e2e122fc299fb2772,beginner,1,False,60,True,zeroToHero z = f z
505b17e55d1085470aa412ceddd852df,familiar,3,True,90,True,zeroToHero z = (f3 . f1) z
5f3bcf3e3c98ecb17483cab9dc49c6a5,beginner,7,True,910,False,
8ff97c883cb6dab63f56ece5d0ecf779,beginner,1,True,10,True,zeroToHero z = f z
1348b759214c0626b8ff55c354b2ccf8,familiar,5,False,220,True,zeroToHero z = snd . f3 $ f1 z
77538238b5957a40a2a4a92bb06ac1cc,beginner,8,False,410,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd . f1 $ z
9556d7286acb1244ced99522e717f68a,beginner,1,True,40,True,zeroToHero z = f(z)
2115be84d7f853336110188ca2b18975,beginner,4,True,310,True,zeroToHero z = f2(f4 $ z)
c11c3627359baa856c261d83452543c1,beginner,4,False,230,True,zeroToHero z = f2(f4(z))
c2493a43ecbfc416cb8b9929a51d48cd,familiar,2,False,40,True,zeroToHero z = mkHero $ runZero z
965819e7ecfba465dcda6c07ac5bd423,knowledgeable,2,False,20,True,zeroToHero z = mkHero $ runZero z
a3d1c188a82983746e191e6a3494f475,knowledgeable,6,False,90,True,zeroToHero z = f3 . f1 $ f2 z
afed2713d40ac49d316efe1e0c4d9c20,knowledgeable,4,False,40,True,zeroToHero z = f1 . f4 $ z
d1bea492a5a920685c1d80eecafdb058,beginner,4,False,70,True,zeroToHero z = f2 (f4 z)
09c1196fc323d1408fa0023f0e8e4798,beginner,8,True,140,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd . f1 $ z
fc1125f71b11ff921a14940be87ee004,knowledgeable,9,True,150,True,zeroToHero z = f2 . f1 . f1 $ f3 z
a8146355ea3ff6c43db23fdeadded370,expert,2,False,30,True,zeroToHero z = mkHero (runZero z)
79ff42d10a47d9ba0cca9853fb30b8b8,familiar,10,False,190,True,zeroToHero z = f3 (f2 (f2 (f1 (f2 (f1 (f2 (f1 z) ))))))
646143c9140b64259a1cb1720227541d,familiar,3,False,150,True,zeroToHero z = f3 . f1 $ z
251f4873807a296c24f0d8976a5a9878,knowledgeable,9,True,70,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
8ff97c883cb6dab63f56ece5d0ecf779,beginner,2,False,20,True,zeroToHero z = mkHero $ runZero z
4f985fc706392b36e4e5161f89f2b6df,familiar,7,False,210,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
cdfbbf92b30abf3b76a869a77fe96649,beginner,2,True,20,True,zeroToHero z = mkHero(runZero(z))
e7466b645a6b570a81e96aa83d4d228f,knowledgeable,8,True,80,True,zeroToHero ad bd cd z = f2 . f1 . f1 . fmap bd $ f1 z
c52ba58c191e33d07ce36942e345a16b,familiar,3,False,40,True,zeroToHero z = f3 . f1 $ z
543e0f2c117ba199eea555a066d91fee,beginner,10,False,380,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
fc1125f71b11ff921a14940be87ee004,knowledgeable,10,False,320,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 $ f1 z
b227975f372f0422ce0593b0528d3997,expert,2,True,40,True,zeroToHero z = mkHero (runZero z)
5ad07699bde03699bc8b755ce32a0434,familiar,9,False,70,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,4,False,50,True,zeroToHero z = f2 . f4 $ z
87f1078b3551f79627e40b8c47963ed1,familiar,6,True,160,True,zeroToHero z = f3 (f1 (f2 z))
7672c0401a3d6d9c9fcb1da7032a71a5,knowledgeable,9,True,50,True,zeroToHero z = f2 $ f1 $ f1 $ f3 z
b2245339931752ccfd4bbe4c1b235077,beginner,1,True,80,True,zeroToHero z = f z
34fb62c2dc77b689b7edc4fc698959f3,knowledgeable,6,True,120,True,zeroToHero z = f3 $ f1 $ f2 z
afaaec3b0373511032684993422c6fcb,expert,10,True,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
ffd6f38a4875dae2e8b65e43a1fc6c07,beginner,1,True,30,True,zeroToHero z = f z
ff8db22583cfd4b9c09c401bb8103d6c,beginner,5,False,490,True,zeroToHero z = snd $ f3 $ f1 z
18524987c371cf0a209a4f898e017732,knowledgeable,4,True,30,True,zeroToHero z = f2 (f4 z)
3e579b3dfd237f7e71ff8baf1ada8cb9,familiar,9,True,120,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
d36a253e34aa93e25524e2b0ab4be21e,expert,2,True,80,True,zeroToHero z = mkHero $ runZero z
146fe08f742f1487abe9681eba1d6ed1,knowledgeable,10,True,560,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
9556d7286acb1244ced99522e717f68a,beginner,5,True,370,True,zeroToHero z = snd(f3(f1(z)))
73af593e588b10cc6b3097ba50d46b42,beginner,2,False,120,True,zeroToHero z = mkHero (runZero z)
a8146355ea3ff6c43db23fdeadded370,expert,4,False,30,True,zeroToHero z = f2 (f4 z)
464e3d89eb468e42208f0cd8b7a22aa4,knowledgeable,9,False,160,True,zeroToHero z = f2 . f3 . f1 . f3 $ z
348d186efed4ccc3b842ba4820ed560c,beginner,5,False,950,True,zeroToHero z =snd (f3 (f1 z))
d2e960e8a4a76ce3be0b53b2737740eb,familiar,6,True,60,True,zeroToHero z = f3 $ f1 $ f2 z
0d6c234e57bd19ceaf7e066b0443f882,familiar,5,False,120,True,zeroToHero z = snd . f3 . f1 $ z
ac287905e60629831c0479d21349b408,beginner,7,True,1090,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
0ffe6029b3220feb9b79e307b7e15045,beginner,6,True,420,True,zeroToHero z = f3((f1 (f2 z)))
10f681e4e772c06ee09b52db0d1a6f10,familiar,1,False,80,True,zeroToHero z = f z
375fc54bf00c742cb417b718db47e685,knowledgeable,8,False,90,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
72f6aa6e9f54df59ed39875c22b90b02,beginner,1,True,20,True,zeroToHero z = f z
348d186efed4ccc3b842ba4820ed560c,beginner,3,False,40,True,zeroToHero z = f3 (f1 z)
177a5434cb9f13abdc8a16935acee7c5,familiar,5,True,90,True,zeroToHero z = snd (f3 (f1 z))
644572249c01cedc33983b25fd119da0,beginner,8,True,600,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ (fmap bd (f1 z))
47ebe683daf5b48c38a03a52cf160c96,knowledgeable,5,True,90,True,zeroToHero z = snd $ f3 $ f1 z
c95e2ff21206c9c14353e73ce1eedd65,familiar,7,True,550,True,zeroToHero z = ((<*>) $ f2 z) $ (((<*>) $ f1 z) $ f3 z) 
ec665c6b5efb1e3da55c08ca9f92d549,knowledgeable,9,True,70,True,zeroToHero z = f2 $ f1 $ f1 $ f3 $ z
bfcdad23d01b6ef4ef5e997a7fb1c557,beginner,5,True,180,True,zeroToHero z = snd $ f3 $ f1 z
68c207e03aa48a1986b2ba1c2ef38634,familiar,10,False,180,True,zeroToHero z = f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1 $ z
cc09dca6b84568e564b3076d65b2f352,expert,6,True,60,True,zeroToHero z = f3 (f1 (f2 z))
6b876ef3542923d6c9e028e2d27ffb30,expert,5,True,90,True,zeroToHero z = snd (f3 (f1 z))
161575be6f2e1d6a13f926e267d34e40,beginner,10,False,350,False,
2f8912cfecf02d17bcc66267f5aacfcc,knowledgeable,2,False,50,True,zeroToHero z = mkHero $ runZero $ z
a206da14d3e34f3a59a4735c9f384f6f,knowledgeable,7,True,190,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
3c2de754de7e38d9a37ce200ec1c481d,familiar,7,True,90,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
8fc1c36805aefd6bb43e828999f53b24,knowledgeable,10,False,210,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
99daeb433a3288a6cd63e291a252101e,familiar,10,False,340,True,zeroToHero z = f3.f2.f2.f1.f2.f1.f2.f1 $ z
e38d9c2cfe3c9dc8a928fb9f0aa58b23,beginner,7,True,2230,False,zeroToHero z = f1 z <$> f3 z
b99e6eeff008085700ef4ba81c904c59,familiar,1,False,110,True,zeroToHero z = f z
d2e960e8a4a76ce3be0b53b2737740eb,familiar,10,True,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
b6753504ff25073ef6c91bd41f5f3df1,familiar,2,True,40,True,zeroToHero z = mkHero $ runZero z
77538238b5957a40a2a4a92bb06ac1cc,beginner,6,False,100,True,zeroToHero z = f3(f1(f2 z))
d93eab661d7b0582248a37e6c1c63922,expert,2,True,20,True,zeroToHero z = mkHero $ runZero z
5151e84256ecbf2c1f3bfd9e6aac8ee2,beginner,1,True,20,True,zeroToHero z = f z
60d4d9a46f4e45353755deced332e1d0,knowledgeable,4,False,40,True,zeroToHero z = f1 $ f4 z
c068b5315e64123f58475e24ba965c0a,beginner,1,True,50,True,zeroToHero z = f z
c8b5e6c748fee2763c69347eff46e79c,knowledgeable,2,True,40,True,zeroToHero z = mkHero $ runZero z
05b5816c2063905f176c9e3a8ff6beda,beginner,8,False,190,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
105e3bf94c1c7524077a02ae9b3d9028,expert,2,False,20,True,zeroToHero z = mkHero $ runZero z
0a0e430fbe01bef615327c7a6901fc60,beginner,6,True,40,True,zeroToHero z = f3 $ f1 $ f2 z
6b3655259fd6880a1523d544ec84f9bb,expert,3,False,70,True,zeroToHero z = f3 . f1 $ z
55a8cfc9317e2d6b4c2e4b99d1fa2e5c,beginner,1,True,60,True,zeroToHero z = f(z)
466d17ea05aeb9f643ea75d0c666d9c0,expert,1,False,10,True,zeroToHero z = f z
df83a81bc67a3bfb2e72ffd82edd2973,familiar,10,True,350,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
6c2c2261aab9290c293fcaecfeeb7204,knowledgeable,10,False,70,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
74d5d787eee0b327feff4f56f8c9f86b,familiar,6,False,140,True,zeroToHero z = (f3 . f1 . f2 . f1 . f1) $ z
b8af8994c05928f289ff087c73fe5f66,beginner,1,True,80,True,zeroToHero z = f z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,1,False,20,True,zeroToHero z = f z
b79fe9f3eaf05416283ee3ab376cc212,knowledgeable,10,True,110,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
928412dd86c7d3acca0d777f57f447a6,knowledgeable,3,False,120,True,zeroToHero z = f3 $ f1 z
2558b42dea1969a7bafad96cf3eb6035,knowledgeable,5,False,140,True,zeroToHero z = snd $ f3 $ f1 z
bed37f7ea656e6c8ef1cf8d5aafaba83,knowledgeable,10,True,130,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
761274c668e1262592f3abc28f8ef215,knowledgeable,2,True,100,True,zeroToHero z = mkHero $ runZero z
239e0043be5dbcde254e38f89d8c3441,expert,1,False,50,True,zeroToHero z = f z
65f68ca483e7b30403aacc83153bf8cc,knowledgeable,5,True,260,True,zeroToHero z = (snd.f3.f1) z
e5b08af63b0ec39e4995568eb28e3f47,beginner,3,True,200,False,
11e5d83fd7a062134e7dff7d55964c65,knowledgeable,5,False,110,True,zeroToHero z = snd $ f3 $ f1 z
e73ad82ff552ef8b1cb28c3971eede95,beginner,2,False,30,True,zeroToHero z = mkHero(runZero(z))
c1dee5877c0b8b0d7b8a5a8429491a6a,familiar,6,True,100,True,zeroToHero z = f3 . f1 . f2 $ z
fcce7e0e275e7c70ebfadb72341c1e25,knowledgeable,9,False,150,True,zeroToHero z = f2 . f1 . f1 $ f3 z
e3d1c09bb69527904c4f98b1d810b9cb,familiar,8,False,210,True,zeroToHero ad bd cd z = f2.f1.f1 $ fmap bd (f1 z)
416aa68001a78b7c0f965c1e43fcb02b,expert,6,True,90,True,zeroToHero z = f3 . f1 . f2 $ z
365e3550feaf68b3a0a97668415f9186,expert,7,False,70,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
eb95e06455965d31bf37d68b50fec78a,familiar,3,False,100,True,zeroToHero z = f3 (f1 z)
e85737c53584b3adbb76b8bab398e8de,expert,8,False,150,True,zeroToHero ad bd cd z = f2 . f1.f1 . fmap bd . f1 $ z
edea3a1169fdf8ee286e1f6597110451,beginner,7,True,1520,True,zeroToHero z = (.)((<*>)(f2(z)))
33de35e204b83871ca344f0e792b3b30,familiar,1,False,30,True,zeroToHero z = f z
646143c9140b64259a1cb1720227541d,familiar,1,False,90,True,zeroToHero z = f z
d262f2b7ad8fdb2b7ca148c44073a378,familiar,5,False,420,True,"zeroToHero z = snd (f3 p)
  where p = f1 z"
3241da6c672ea56f972fb3458ca21e8c,knowledgeable,3,False,40,True,zeroToHero z = f3 . f1 $ z
365e3550feaf68b3a0a97668415f9186,expert,5,False,120,True,zeroToHero z = snd (f3 (f1 z))
83da8892760572ef7c93ab8b61c673e9,expert,1,False,80,True,zeroToHero z = f z
b46446fe20e378132c0c723e82dbbef1,beginner,2,False,60,True,zeroToHero z = mkHero $ runZero z
87f1078b3551f79627e40b8c47963ed1,familiar,8,True,360,True,zeroToHero ad bd cd z = f2 (f1 (f1 (fmap bd (f1 z))))
550e23e2d581824b6bff5824d037ac77,expert,3,True,30,True,zeroToHero z = f3 $ f1 z
5ec2de8d67d1cb04f3628a386510e9b4,expert,3,True,70,True,zeroToHero z = f3 . f1 $ z
e7607863bfed5c1e7e6df3ba09855cf7,knowledgeable,3,False,80,True,zeroToHero z = f3 $ f1 z
74d5d787eee0b327feff4f56f8c9f86b,familiar,9,True,110,True,zeroToHero z = (f2 . f1 . f1 . f3) z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,5,False,160,True,zeroToHero z = snd .f3 . f1 $ z
4c8c15f5ce10d90254b37baf44321fd9,familiar,8,True,220,True,zeroToHero ad bd cd z = (f2 . f1 . f1 . fmap bd . f1) z
9cd37b00f96b9e81b8dcd5d808b9cdf0,familiar,4,False,120,True,zeroToHero z = f2 $ f4 z
1eac69aa55d002757c9ffa81582ec6b7,knowledgeable,3,False,50,True,zeroToHero z = f3 (f1 z)
6e02d1f919cfe3f2a8e1a4985b5f8dc7,familiar,5,True,60,True,zeroToHero z = snd .f3 . f1 $ z
315ccd3386e321e430d2c1e4aa6f3197,familiar,3,False,20,True,zeroToHero z = f3 $ f1 z
105e3bf94c1c7524077a02ae9b3d9028,expert,5,True,70,True,zeroToHero z = snd (f3 (f1 z))
7f08acf129eca9d004149d89a1158573,familiar,3,False,270,True,zeroToHero z = f1 z
cab783fdd781b159d8f0c782ca15b59b,knowledgeable,8,True,250,True,zeroToHero ad bd cd z = f1 . f1 $ fmap bd (f1 z)
443384fc7a564ff34541411705b582a1,familiar,7,True,270,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
83ccf17e659f0e31229fd3ae70c46f93,beginner,2,False,40,True,zeroToHero z = mkHero $ runZero z
78e382632d8a09864de26ccae6e4d830,beginner,8,False,710,True,zeroToHero ad bd cd z = f2 $ f1 $ f1 $ fmap bd $ f1 z
a3d1c188a82983746e191e6a3494f475,knowledgeable,3,True,90,True,zeroToHero z = f3 $ f1 z
0f13b4bf2cdc89c32599a92b46f41f6d,familiar,6,True,540,True,zeroToHero z = f3 . f1 $ f2 z
1ff9f9e5c3ac9fa9c5b5b608759cfd8e,familiar,3,True,40,True,zeroToHero z = f3 $ f1 z
ec91f3b207a3811a088956c6fda79608,beginner,1,True,30,True,zeroToHero z = f z
8faf966574e48f82421d20e7a47906cb,familiar,2,False,60,True,zeroToHero z = mkHero $ runZero z
301519a5781982b595e9208e49e8693b,expert,4,False,60,True,zeroToHero z = f2 $ f4 z
b227975f372f0422ce0593b0528d3997,expert,10,True,90,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 z
6c7f8089c7c63a7ad127c01710e9ce88,familiar,7,True,120,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
c3440f6a92159fb02ed78760c374ac6c,knowledgeable,10,True,120,True,zeroToHero z = (f3 . f2 . f2 . f1 . f2 . f1 . f2 . f1) z
51b15124f70f7ebc1f16bf42a5038df2,beginner,10,True,220,True,zeroToHero z = (f3.f2.f2.f1.f2.f1.f2.f1) z
bc13769a582b903cd23f4c5c4f92fa28,knowledgeable,7,True,160,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
cc09dca6b84568e564b3076d65b2f352,expert,2,True,50,True,zeroToHero z = mkHero (runZero z)
9a2ac24bff9b7b6c99079b449374852a,beginner,5,False,50,False,zeroToHero z = z
9ef1f6865f055d8e2087b19631f4fdf1,beginner,4,False,270,False,zeroToHero z = f1 $ f4 z z
5ad07699bde03699bc8b755ce32a0434,familiar,3,False,20,True,zeroToHero z = f3 (f1 z)
72f6aa6e9f54df59ed39875c22b90b02,beginner,7,True,280,False,
80d125644136c9b969bb5083bdd926c6,knowledgeable,1,True,10,True,zeroToHero z = f z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,5,False,210,True,zeroToHero z = snd . f3 . f1 z
c1c8157e89b1ce60c75037def8c32c64,beginner,8,True,360,True,zeroToHero ad bd cd z = fmap bd z
0ffe6029b3220feb9b79e307b7e15045,beginner,4,True,80,True,zeroToHero z = f1 (f3 (f4 z))
505b17e55d1085470aa412ceddd852df,familiar,4,False,90,True,zeroToHero z = f4 z
9ef1f6865f055d8e2087b19631f4fdf1,beginner,1,True,70,True,zeroToHero z = f z
0a0e430fbe01bef615327c7a6901fc60,beginner,10,True,240,True,zeroToHero z = f3 $ f2 $ f2 $ f1 $ f2 $ f1 $ f2 $ f1 $ z
8468622becd8fa4df10493a9afcaac9e,familiar,7,True,90,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
88b8797619fd65bfb4c04d76fb2f639d,beginner,9,False,150,True,zeroToHero z = (f2 . f1 . f1 . f3) z
44a27dc39f99711fd7ec764447360a8e,familiar,4,False,30,True,zeroToHero z = f1 (f4 z)
0ffe6029b3220feb9b79e307b7e15045,beginner,8,True,410,False,
d87c7d2293a0203f6f5d2d85235bfbd2,expert,8,True,200,True,zeroToHero ad bd cd z = f2 . f1 . f1 $ fmap bd (f1 z)
7f27fffeb573a79b238468b9c577e037,beginner,4,False,90,True,zeroToHero z = f1 $ f4 $ z
5b712cfc1eecdea7920751b0d8e5672d,beginner,1,False,10,True,zeroToHero z = f z
2d0d139ca63e710195ff4128048799cc,beginner,1,False,150,False,zeroToHero z = z
67fe34a5cd5f482b7ca24a94cdb88f3b,familiar,4,False,70,True,zeroToHero z = f2 $ f4 z
4489e3868db3654da92c538c5a4a8c90,knowledgeable,3,False,70,True,zeroToHero z = f3 $ f1 z
4e07e63b447eb383e58f8c9014d7fd0d,knowledgeable,7,False,80,True,zeroToHero z = f2 z <*> (f1 z <*> (f3 z))
9331195fe9bd2c264c79af28acdd2790,knowledgeable,1,True,10,True,zeroToHero z = f z
dcd4bba03614a4eee62471c743e04b59,familiar,4,True,110,True,zeroToHero z = f2 $ f4 z
d36a253e34aa93e25524e2b0ab4be21e,expert,4,True,90,True,zeroToHero z = f1 . f4 $ z
6f43fd8d93ad305f8b61c0ba182d6f06,beginner,2,False,60,True,zeroToHero z = mkHero (runZero z)
315ba0d4fff135170f8d2f5d2eb9b46d,familiar,4,False,50,True,zeroToHero z = f1 (f4 z)
66d28b6fa5a0eef70c14eda4c45736f6,beginner,2,True,70,True,zeroToHero z = mkHero $ runZero z
07c051cc3ca560d0169cc3d454b30075,beginner,6,False,260,True,zeroToHero z = f3 $ f1 $ f2 z
315ccd3386e321e430d2c1e4aa6f3197,familiar,4,True,60,True,zeroToHero z = (f2 . f4) z
53c0cfecc82075d5272b7a2c6cbeb592,knowledgeable,7,False,170,True,zeroToHero z = (f2 z) <*> ((f1 z) <*> f3 z)
378e6898a11a1208aea315380fee5a3b,beginner,9,False,230,True,zeroToHero z = f2 $ f3 $ f1 $ f3 z
4c02c263cbd214f8f6e82efffaa25ea3,expert,5,True,210,True,zeroToHero z = snd (f3 (f1 z))
1fe37adb082ae932a448f5a8be2327f0,knowledgeable,7,True,290,True,zeroToHero z = f2 z <*> (f1 z <*> f3 z)
184b788d4985c9f3049ce481d2d9309f,knowledgeable,6,False,30,True,zeroToHero z = f3 . f1 . f2 $ z
884649dcfc5b2019559b8639c002f3d5,familiar,2,False,50,True,zeroToHero z = mkHero $ runZero z
70539d897a4d48181cdf082fc6502a30,knowledgeable,3,True,40,True,zeroToHero z = f3 $ f1 z
b6e32a2365a93574c673aa844247dd4d,familiar,2,True,140,True,zeroToHero z = mkHero $ runZero
6186d9a73a87a3b1292aa0e83d2071a5,beginner,9,False,110,True,zeroToHero z = f2 (f1 (f1 (f3 z)))
7f27fffeb573a79b238468b9c577e037,beginner,5,True,60,True,zeroToHero z = snd . f3 . f1 $ z
84856f180ba8b3fb1caacbd548902435,knowledgeable,4,True,40,True,zeroToHero z = f2 $ f4 z
646143c9140b64259a1cb1720227541d,familiar,7,False,700,True,zeroToHero z = (.) <$> f2 z <*> f1 z <*> f3 z
595c751566cbd6aeb0c5bbc04b616c84,familiar,1,True,20,True,zeroToHero z = f z
338f79f4e9daf6d6362a93cf9ae58309,knowledgeable,5,True,290,True,zeroToHero z = snd . f3 $ f1 z
4ad5a3ce4492d6f125de68e99be3b24d,beginner,5,True,860,True,zeroToHero z =snd $ f3 $ f1 z
348d186efed4ccc3b842ba4820ed560c,beginner,1,False,30,True,zeroToHero z =f z
557ef6cd68cfdcb87c8ef3cc8893b51a,expert,2,True,30,True,zeroToHero z = mkHero $ runZero z
a067bd60627fd8c741c321c1ddb432e6,beginner,1,True,20,True,zeroToHero z = f z
63d2abbb4ba6f9fb07d7b561f3e6300f,familiar,5,True,140,True,zeroToHero z = snd $ f3 $ f1 $ z


==> data/requirements.txt <==
bokeh
arrow~=1.3.0
plotly
numpy~=1.26.2
statsmodels
